Leptonic cascade decays of a heavy Higgs boson through vectorlike leptons at the LHC

We demonstrate the potential of fully leptonic cascade decays of a heavy neutral Higgs boson through vectorlike leptons as a simultaneous probe for extended Higgs sectors and extra matter particles at the LHC. The processes we explore are unique in that their event topologies lead to di-boson-like leptonic final states with a lepton pair which does not reconstruct the mass of a gauge boson. By recasting existing $2\ell + E_T^{\rm miss}$ and $3/4\ell$ searches channels using run2 data from the LHC we obtain $\textit{model independent}$ bounds on the masses of heavy scalars and vectorlike leptons and use these results to explore future prospects at the HL-LHC. Our results can be directly applied to any kind of new physics scenarios sharing the final states and the event topology. For concreteness, we apply our results to a benchmark scenario: a two Higgs doublet model type-II augmented with vectorlike leptons. Remarkably, even with current data the sensitivity of our analysis shows a reach for masses of a heavy neutral Higgs and vectorlike leptons up to 2 TeV and 1.5 TeV, respectively. Even for low $\tan\beta \gtrsim 1,$ the analysis retains sensitivity to heavy Higgs masses slightly above 1 TeV. The future sensitivities at the HL-LHC extend the reach for heavy Higgses and new leptons to 2.7 TeV and 2 TeV, respectively.

==> upper_limits_on_cross_section.csv <==
################################################################################
# table of upper bounds on log10 of cross section [pb] 
# first row is for vectorlike lepton masses 
# first colomn is for scalar masses 
# values in the other elements are upper bounds on cross section. 
# we take 10 as an infinitely large value, where efficiency = 0 or mE > mH 
################################################################################
##########################################
# ggF production, EZ decay at Run2 data 
##########################################
-1.0,200.0,300.0,400.0,500.0,600.0,700.0,800.0,900.0,1000.0,1100.0,1200.0,1300.0,1400.0,1500.0,1600.0,1700.0,1800.0,1900.0,2000.0,2100.0,2200.0,2300.0,2400.0,2500.0,2600.0,2700.0,2800.0,2900.0,3000.0
300.0,-0.8667310476303101,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
400.0,-2.17146897315979,-2.350924253463745,-0.2216879427433014,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
500.0,-2.35121750831604,-2.7091994285583496,-2.666408061981201,-1.6228058338165283,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
600.0,-2.3948636054992676,-2.834216594696045,-2.9936089515686035,-2.903377056121826,-2.316119909286499,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
700.0,-2.382432460784912,-2.8916802406311035,-3.019606113433838,-3.0435147285461426,-2.975813388824463,-2.6960196495056152,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
800.0,-2.4037041664123535,-2.9130043983459473,-3.031403064727783,-3.1027235984802246,-3.12461519241333,-3.0234971046447754,-2.8968491554260254,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
900.0,-2.3849024772644043,-2.9040017127990723,-3.029419422149658,-3.1207194328308105,-3.167935848236084,-3.1693758964538574,-3.054114818572998,-2.9870047569274902,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1000.0,-2.388845920562744,-2.8884854316711426,-3.032437801361084,-3.1185641288757324,-3.1937613487243652,-3.215681552886963,-3.1773247718811035,-3.107644557952881,-3.070732593536377,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1100.0,-2.364759683609009,-2.86582612991333,-3.0213370323181152,-3.1202569007873535,-3.2037510871887207,-3.2287325859069824,-3.241464138031006,-3.224216938018799,-3.1514182090759277,-3.1453957557678223,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1200.0,-2.3716671466827384,-2.8744330406188965,-3.017202854156494,-3.1356968879699707,-3.1955971717834473,-3.2252516746520996,-3.2398762702941895,-3.250009059906006,-3.226090908050537,-3.1706395149230957,-3.175078868865967,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1300.0,-2.3501875400543213,-2.848092555999756,-3.0175843238830566,-3.1225504875183105,-3.1770243644714355,-3.228518009185791,-3.248778820037842,-3.263598918914795,-3.261353015899658,-3.2455649375915527,-3.2011237144470215,-3.1872668266296387,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1400.0,-2.34006667137146,-2.8019347190856934,-3.00101900100708,-3.1026949882507324,-3.1792750358581543,-3.2170166969299316,-3.2529702186584473,-3.2631077766418457,-3.2728495597839355,-3.2690634727478027,-3.246976375579834,-3.215419292449951,-3.217073917388916,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1500.0,-2.3593761920928955,-2.8397717475891113,-2.9923882484436035,-3.0930533409118652,-3.1725659370422363,-3.207308292388916,-3.237034320831299,-3.264400005340576,-3.2839884757995605,-3.285290241241455,-3.2701220512390137,-3.2644190788269043,-3.2256760597229004,-3.2413735389709473,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1600.0,-2.310326337814331,-2.8213229179382324,-2.9716219902038574,-3.0845227241516113,-3.161384105682373,-3.2102646827697754,-3.241178035736084,-3.2581772804260254,-3.2636561393737793,-3.285767078399658,-3.2835497856140137,-3.2629504203796387,-3.2590928077697754,-3.2420506477355957,-3.2331862449645996,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1700.0,-2.298192358016967,-2.7905097007751465,-2.96836519241333,-3.075610637664795,-3.1338324546813965,-3.19447660446167,-3.2299914360046387,-3.2525172233581543,-3.281952381134033,-3.2802786827087402,-3.2812132835388184,-3.2732596397399902,-3.2902731895446777,-3.272491931915283,-3.259626865386963,-3.2647910118103027,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1800.0,-2.3175612449645993,-2.783400058746338,-2.9546847343444824,-3.0716052055358887,-3.1492342948913574,-3.1999459266662598,-3.2250895500183105,-3.2505478858947754,-3.2576003074645996,-3.260709285736084,-3.2775607109069824,-3.2850184440612793,-3.2835021018981934,-3.27598237991333,-3.2691493034362793,-3.2563939094543457,-3.1905808448791504,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1900.0,-2.2772998809814444,-2.779151439666748,-2.952963352203369,-3.0735793113708496,-3.1343045234680176,-3.1844582557678223,-3.219505786895752,-3.2445731163024902,-3.251563549041748,-3.278881549835205,-3.2816901206970215,-3.2966532707214355,-3.2925477027893066,-3.2815279960632324,-3.293549060821533,-3.2642617225646973,-3.2310595512390137,-3.2562365531921387,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2000.0,-2.279431962966918,-2.736999034881592,-2.9362406730651855,-3.020369052886963,-3.0998196601867676,-3.152977466583252,-3.1951489448547363,-3.2235970497131348,-3.225132465362549,-3.2480826377868652,-3.2557597160339355,-3.27016019821167,-3.2630600929260254,-3.26344633102417,-3.2656588554382324,-3.2518019676208496,-3.254486560821533,-3.244368076324463,-3.265868663787842,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2100.0,-2.29533109664917,-2.750731945037842,-2.9164233207702637,-3.057300090789795,-3.1012120246887207,-3.15419340133667,-3.186522960662842,-3.22074556350708,-3.2310738563537598,-3.237692356109619,-3.2580628395080566,-3.2580389976501465,-3.266173839569092,-3.2693400382995605,-3.2701172828674316,-3.2787766456604004,-3.257967472076416,-3.2490363121032715,-3.2522406578063965,-3.269735813140869,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2200.0,-2.2571014881134026,-2.7398934364318848,-2.932311534881592,-3.0285801887512207,-3.1104960441589355,-3.1374993324279785,-3.1837000846862793,-3.206244945526123,-3.2249369621276855,-3.2481589317321777,-3.247744083404541,-3.2609620094299316,-3.270474910736084,-3.2666983604431152,-3.255702495574951,-3.2551064491271973,-3.2682576179504395,-3.2509102821350098,-3.2656970024108887,-3.2569375038146973,-3.2511725425720215,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2300.0,-2.276284265518188,-2.7298941612243652,-2.9242100715637207,-3.031651020050049,-3.0958476066589355,-3.142730236053467,-3.174678325653076,-3.2072653770446777,-3.223620891571045,-3.2383694648742676,-3.2551350593566895,-3.263927936553955,-3.2640185356140137,-3.274437427520752,-3.268629550933838,-3.2702174186706543,-3.2726492881774902,-3.2577719688415527,-3.271376132965088,-3.2638564109802246,-3.250786304473877,-3.2668843269348145,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2400.0,-2.2592741966247556,-2.7505316734313965,-2.9082694053649902,-3.0096592903137207,-3.0837645530700684,-3.145786762237549,-3.1776013374328613,-3.218018054962158,-3.2320609092712402,-3.236738681793213,-3.2482447624206543,-3.254601001739502,-3.274160861968994,-3.26957368850708,-3.279015064239502,-3.2622733116149902,-3.256131649017334,-3.2749381065368652,-3.2593741416931152,-3.264204502105713,-3.2591404914855957,-3.2603659629821777,-3.27016019821167,10.0,10.0,10.0,10.0,10.0,10.0
2500.0,-2.26013536453247,-2.741757869720459,-2.886568546295166,-3.0168070793151855,-3.0804171562194824,-3.139111042022705,-3.1776061058044434,-3.1895174980163574,-3.2110466957092285,-3.229590892791748,-3.2392849922180176,-3.240601062774658,-3.266202449798584,-3.266831874847412,-3.2630696296691895,-3.2732930183410645,-3.2658019065856934,-3.2573142051696777,-3.2675185203552246,-3.264242649078369,-3.2644143104553223,-3.2614293098449707,-3.255974292755127,-3.273989200592041,10.0,10.0,10.0,10.0,10.0
2600.0,-2.2439974784851073,-2.7360548973083496,-2.8885092735290527,-3.0059781074523926,-3.0813040733337402,-3.1284537315368652,-3.1587138175964355,-3.192993640899658,-3.213426113128662,-3.2277073860168457,-3.2325997352600098,-3.245316982269287,-3.2446255683898926,-3.258601665496826,-3.2556166648864746,-3.2749476432800293,-3.2655539512634277,-3.2672181129455566,-3.2738890647888184,-3.2531657218933105,-3.2643237113952637,-3.265143871307373,-3.261653423309326,-3.2684245109558105,-3.2717480659484863,10.0,10.0,10.0,10.0
2700.0,-2.25094289779663,-2.7357449531555176,-2.8951849937438965,-3.0015578269958496,-3.0747714042663574,-3.1306614875793457,-3.1559958457946777,-3.18318510055542,-3.2090916633605957,-3.2245984077453613,-3.236276149749756,-3.237649440765381,-3.243924617767334,-3.2539429664611816,-3.2557549476623535,-3.266684055328369,-3.271070957183838,-3.26832914352417,-3.2717385292053223,-3.2683863639831543,-3.2671751976013184,-3.26436185836792,-3.2647433280944824,-3.265305995941162,-3.2712903022766113,-2.9604830741882324,10.0,10.0,10.0
2800.0,-2.2585875988006587,-2.735783100128174,-2.9020180702209473,-2.997185230255127,-3.068286418914795,-3.133284091949463,-3.1533637046813965,-3.1731810569763184,-3.2047762870788574,-3.221475124359131,-3.239933490753174,-3.229867458343506,-3.2432475090026855,-3.249250888824463,-3.2559170722961426,-3.258296489715576,-3.276564121246338,-3.26954984664917,-3.2696022987365723,-3.283158779144287,-3.270036220550537,-3.263613224029541,-3.2678284645080566,-3.2621827125549316,-3.270932674407959,-3.2615151405334473,-3.266030788421631,10.0,10.0
2900.0,-2.242090892791748,-2.724367618560791,-2.894641399383545,-2.992469310760498,-3.0645432472229004,-3.1214966773986816,-3.1515326499938965,-3.1782355308532715,-3.200575351715088,-3.2159104347229004,-3.24025297164917,-3.235680103302002,-3.24513578414917,-3.252626895904541,-3.258253574371338,-3.2589831352233887,-3.272768497467041,-3.268333911895752,-3.272615909576416,-3.2740845680236816,-3.2661452293395996,-3.262220859527588,-3.268009662628174,-3.2650628089904785,-3.2733407020568848,-3.2659544944763184,-3.2693686485290527,-2.9711451530456543,10.0
3000.0,-2.226503372192382,-2.7129759788513184,-2.8872456550598145,-2.987858295440674,-3.060823917388916,-3.1094470024108887,-3.1497445106506348,-3.1832423210144043,-3.1963696479797363,-3.2102932929992676,-3.2406392097473145,-3.241516590118408,-3.2470383644104004,-3.255998134613037,-3.2606377601623535,-3.2597365379333496,-3.268968105316162,-3.267117977142334,-3.2756247520446777,-3.264853000640869,-3.26222562789917,-3.2608237266540527,-3.268205165863037,-3.2679762840270996,-3.2757487297058105,-3.2703700065612793,-3.2726922035217285,-3.272172451019287,-3.2639851570129395
##########################################
# ggF production, EW decay at Run2 data 
##########################################
-1.0,200.0,300.0,400.0,500.0,600.0,700.0,800.0,900.0,1000.0,1100.0,1200.0,1300.0,1400.0,1500.0,1600.0,1700.0,1800.0,1900.0,2000.0,2100.0,2200.0,2300.0,2400.0,2500.0,2600.0,2700.0,2800.0,2900.0,3000.0
300.0,-1.63327956199646,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
400.0,-1.8503883838653556,-1.745022797584533,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
500.0,-2.042616367340087,-2.2600777149200444,-1.984374761581421,-0.9031590223312378,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
600.0,-2.085387945175171,-2.412010669708252,-2.4873604774475098,-2.2318985939025877,-1.7542293071746826,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
700.0,-2.13378586769104,-2.435699939727783,-2.6380553245544434,-2.6332201957702637,-2.4212327003479004,-2.1175291538238525,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
800.0,-2.1340869426727296,-2.514702320098877,-2.6591696739196777,-2.7288928031921387,-2.7076210975646973,-2.5213351249694824,-2.381469249725342,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
900.0,-2.152512311935425,-2.4998154640197754,-2.6721253395080566,-2.7902188301086426,-2.790910243988037,-2.781430721282959,-2.592660427093506,-2.52797269821167,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1000.0,-2.161870241165161,-2.494999408721924,-2.6754965782165527,-2.758246898651123,-2.8404107093811035,-2.84904146194458,-2.820493221282959,-2.670680522918701,-2.6432337760925293,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1100.0,-2.1315930366516103,-2.503248691558838,-2.6710143089294434,-2.7895750999450684,-2.868238925933838,-2.890812397003174,-2.8815760612487793,-2.8607096672058105,-2.716108798980713,-2.685786724090576,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1200.0,-2.107680082321167,-2.4978175163269043,-2.6814522743225098,-2.797314167022705,-2.8553595542907715,-2.9005074977874754,-2.9254447937011716,-2.9239379405975336,-2.8710289478302,-2.7757182121276855,-2.741791248321533,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1300.0,-2.121207618713379,-2.479797840118408,-2.6571526527404785,-2.7807583808898926,-2.8482069969177246,-2.917749786376953,-2.9386512756347654,-2.9630051136016844,-2.9559807300567624,-2.903153371810913,-2.8123059272766113,-2.77495322227478,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1400.0,-2.0774343013763428,-2.4555411338806152,-2.6835885047912598,-2.7632393836975098,-2.8573387145996088,-2.936266326904297,-2.9603112697601315,-2.986638641357422,-2.9969442844390866,-2.9696372985839843,-2.9304380893707274,-2.8475866794586184,-2.85486626625061,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1500.0,-2.0973923206329346,-2.452932834625244,-2.633716106414795,-2.7427210807800293,-2.8530611991882324,-2.928195810317993,-2.958191156387329,-3.0007148742675778,-3.001877593994141,-3.0120170593261717,-2.973308563232422,-2.9413467884063715,-2.879554224014282,-2.890836095809936,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1600.0,-2.0687415599823,-2.458693027496338,-2.6316323280334473,-2.779280185699463,-2.8338385581970207,-2.926213836669922,-2.960161590576172,-2.9976112365722654,-3.024907684326172,-3.0240882873535155,-3.0322920322418216,-3.0026373386383054,-2.972681427001953,-2.9174339294433596,-2.9034888744354244,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1700.0,-2.0669449329376217,-2.429849147796631,-2.64884614944458,-2.7352585792541504,-2.8657784461975098,-2.922148895263672,-2.965331411361694,-2.988341522216797,-3.0245140075683596,-3.0454687595367425,-3.042787933349609,-3.0515436649322503,-3.01205825805664,-2.9853357791900637,-2.9638594150543205,-2.9642356872558593,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1800.0,-2.073321580886841,-2.452775478363037,-2.594996929168701,-2.7406182289123535,-2.839760589599609,-2.888166093826293,-2.9747230529785154,-3.012273406982422,-3.0215838909149166,-3.046472930908203,-3.048954820632934,-3.0512385845184324,-3.0504081249237056,-3.037798309326172,-3.0054117679595937,-2.9585676670074466,-2.8497072696685786,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1900.0,-2.0364565372467034,-2.432610034942627,-2.6145567893981934,-2.7339329719543457,-2.819281148910522,-2.9036240100860593,-2.9467262268066405,-3.0069679260253905,-3.037953948974609,-3.0430213928222654,-3.0600438594818113,-3.0586113929748535,-3.074450731277466,-3.0547721862792967,-3.047207117080687,-3.0206184387207036,-2.9142738819122314,-2.973821258544922,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2000.0,-2.045221757888793,-2.386542797088623,-2.5947155952453613,-2.7171006202697754,-2.8300633430480957,-2.892960691452026,-2.9499259948730465,-3.012851190567016,-3.0463192462921134,-3.039414215087891,-3.056599855422973,-3.0838387966156002,-3.082904195785522,-3.079338693618774,-3.0661000728607175,-3.0443192005157464,-3.011316680908203,-2.971812772750854,-2.9803672790527345,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2100.0,-2.043302583694457,-2.3959078788757324,-2.577725887298584,-2.6965012550354004,-2.8034873962402345,-2.8814671516418455,-2.924264860153198,-2.976326417922974,-3.009142303466797,-3.035720062255859,-3.041220998764037,-3.0499107360839846,-3.053137969970703,-3.0473473072051993,-3.063441133499145,-3.054426908493041,-3.029706716537475,-3.0080146312713616,-2.979506683349609,-2.987420034408569,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2200.0,-2.0272301435470577,-2.4023308753967285,-2.5828614234924316,-2.7065625190734863,-2.797385406494141,-2.8705627918243404,-2.9391818523406976,-2.9721758365631104,-3.011499786376953,-3.0162903308868403,-3.0580589294433596,-3.056193304061889,-3.05345025062561,-3.0629158020019527,-3.07282452583313,-3.049478197097778,-3.049819326400756,-3.0355993747711176,-3.032195281982422,-3.003412771224975,-2.9967323303222653,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2300.0,-2.03979754447937,-2.3840107917785645,-2.5629916191101074,-2.6916565895080566,-2.7962378025054924,-2.8672548770904536,-2.937296295166015,-2.944502305984497,-3.001812601089478,-3.0296272754669182,-3.0371894836425777,-3.0611980915069577,-3.0676328182220454,-3.091680097579956,-3.0755343437194824,-3.069979095458984,-3.0841892719268795,-3.0534689426422115,-3.0335666179656973,-3.019391632080078,-3.0075309753417967,-3.0032783508300778,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2400.0,-2.0203513860702516,-2.3783936500549316,-2.5578465461730957,-2.678405284881592,-2.7852775573730466,-2.8679954528808596,-2.9121096611022947,-2.9652381896972653,-2.9982658386230465,-3.0338563442230218,-3.0552353382110593,-3.069086122512817,-3.0712516784667967,-3.079616069793701,-3.0663804531097405,-3.0704132556915282,-3.075151681900024,-3.076025533676147,-3.0540432929992676,-3.050366067886352,-3.0258234500885,-3.0182563781738283,-3.0280479431152347,10.0,10.0,10.0,10.0,10.0,10.0
2500.0,-2.011701583862304,-2.3860325813293457,-2.563997745513916,-2.6702799797058105,-2.784037065505981,-2.8579182624816895,-2.9036777973175045,-2.9629341602325434,-2.990424346923828,-3.004098653793334,-3.031837606430053,-3.0526344299316404,-3.063894414901733,-3.0661841869354243,-3.084768724441528,-3.0881239414215083,-3.06445050239563,-3.0816705226898184,-3.06960015296936,-3.058501768112182,-3.059646654129028,-3.049651098251342,-3.024531841278076,-3.030602264404297,10.0,10.0,10.0,10.0,10.0
2600.0,-2.01804392337799,-2.3782410621643066,-2.581087589263916,-2.688385486602783,-2.7729524135589596,-2.8513115882873534,-2.934592533111572,-2.954265737533569,-2.992475128173828,-3.018187713623047,-3.0512352466583246,-3.061422395706176,-3.065712213516235,-3.0786798000335684,-3.0860724449157715,-3.088184690475463,-3.0909218788146973,-3.080679845809936,-3.0874042987823485,-3.0720067501068113,-3.068464612960815,-3.0665954113006584,-3.0497492313385,-3.048139190673828,-3.048623037338256,10.0,10.0,10.0,10.0
2700.0,-1.991815567016601,-2.364642858505249,-2.565490245819092,-2.6745285987854004,-2.7719525337219233,-2.8479863166809083,-2.9146584510803217,-2.955126190185547,-3.001941680908203,-3.0177070617675783,-3.0448238849639884,-3.054422235488891,-3.067581415176391,-3.0756610393524166,-3.0754008293151855,-3.0863949298858637,-3.091979169845581,-3.079586362838744,-3.090250158309936,-3.0768433094024656,-3.082894849777221,-3.076347970962524,-3.0570905208587638,-3.050618410110473,-3.056450319290161,-2.7506234169006345,10.0,10.0,10.0
2800.0,-1.9675124168395992,-2.3520543575286865,-2.550260066986084,-2.661162853240967,-2.771676158905029,-2.8450383186340327,-2.8942515850067134,-2.955950164794922,-3.0113716125488277,-3.0174644470214846,-3.038926553726195,-3.0477024555206293,-3.069567441940307,-3.072777795791626,-3.064562654495239,-3.0846846103668204,-3.0931567668914792,-3.078623723983764,-3.093226861953735,-3.0817713737487793,-3.096965265274047,-3.0863341808319085,-3.064464521408081,-3.053324079513549,-3.0644878864288327,-3.0516558170318597,-3.0462958812713614,10.0,10.0
2900.0,-1.9756011009216303,-2.3622562885284424,-2.53255033493042,-2.6569762229919434,-2.765183544158935,-2.8445028781890866,-2.896201372146606,-2.9455959796905513,-2.993157196044922,-3.014832305908203,-3.0325569152832026,-3.047333288192748,-3.0680954456329346,-3.0730908870697022,-3.076516199111938,-3.086357545852661,-3.1003812313079826,-3.089198732376098,-3.0923810482025145,-3.091627597808838,-3.0933997631072994,-3.0925773143768307,-3.075978803634643,-3.0665125846862793,-3.0746329784393307,-3.060707426071166,-3.057511091232299,-2.7658503532409666,10.0
3000.0,-1.9859319210052482,-2.37365984916687,-2.5149264335632324,-2.6536288261413574,-2.759188890457153,-2.844251871109009,-2.898857879638672,-2.9354705333709714,-2.9743035793304435,-3.0122917175292967,-3.0263633728027344,-3.047188425064086,-3.0667366981506348,-3.0736423015594476,-3.088287496566772,-3.0881379604339596,-3.107687473297119,-3.0998435020446777,-3.0918374061584473,-3.1013345241546624,-3.0899557590484616,-3.098966121673584,-3.087398052215576,-3.079463481903076,-3.084608554840088,-3.069730997085571,-3.068707609176635,-3.0668804645538326,-3.064660787582397
##########################################
# ggF production, NW decay at Run2 data 
##########################################
-1.0,200.0,300.0,400.0,500.0,600.0,700.0,800.0,900.0,1000.0,1100.0,1200.0,1300.0,1400.0,1500.0,1600.0,1700.0,1800.0,1900.0,2000.0,2100.0,2200.0,2300.0,2400.0,2500.0,2600.0,2700.0,2800.0,2900.0,3000.0
300.0,-1.0357364416122437,-0.1344129592180252,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
400.0,-2.167661428451538,-3.0774178504943848,0.07050631940364838,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
500.0,-2.461439609527588,-2.3625471591949463,-1.6797704696655267,-0.5944875717163071,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
600.0,-2.720276355743408,-2.647940158843994,-2.3226048946380615,-1.6759156227111813,-1.2060812950134268,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
700.0,-2.778097629547119,-2.838341236114502,-2.622758388519287,-2.3403313159942627,-2.865025043487549,-1.5852572917938232,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
800.0,-2.8187670707702637,-2.9227652549743652,-2.805081844329834,-2.6414170265197754,-2.2986979484558105,-1.747871637344359,-1.9138733625411988,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
900.0,-2.8654350757598874,-2.969705104827881,-2.880784511566162,-2.7833666801452637,-2.5817694664001465,-2.2930037498474123,-1.8728914499282836,-2.110402822494507,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1000.0,-2.9093955993652343,-3.0160728454589845,-2.9684557914733887,-2.870389461517334,-2.747127056121826,-2.5665154457092285,-2.2663047313690186,-1.9266726970672607,-2.270667791366577,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1100.0,-2.9364252567291254,-3.0492258548736566,-3.0323710441589355,-2.9450573921203613,-2.8576531410217285,-2.7465739250183105,-2.560965061187744,-2.300563097000122,-2.0271565914154053,-2.327401876449585,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1200.0,-2.956929779052734,-3.0806424617767325,-3.0595173835754395,-3.0000465393066404,-2.920624256134033,-2.844625949859619,-2.7375807762145996,-2.547508716583252,-2.3111631870269775,-2.1239296436309805,-2.36342453956604,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1300.0,-2.956023406982422,-3.103446197509765,-3.092487335205078,-3.0570518493652346,-2.9940358638763427,-2.9241575717926023,-2.820803165435791,-2.700883388519287,-2.564131259918213,-2.284517526626587,-2.1987321376800537,-2.3616554737091064,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1400.0,-2.9699750423431395,-3.124708890914916,-3.111144542694092,-3.0842406749725333,-3.0333351135253905,-2.986084747314453,-2.899528980255127,-2.8075757026672363,-2.7322115898132324,-2.5558295249938965,-2.3632028102874756,-2.294011354446411,-2.4717917442321777,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1500.0,-2.962134552001953,-3.1387581825256348,-3.1298538684844965,-3.098941946029662,-3.0756470203399657,-3.0353470325469964,-2.9575591564178465,-2.9076132297515866,-2.804748058319092,-2.7290215492248535,-2.5453009605407715,-2.3706963062286377,-2.3818650245666504,-2.496673107147217,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1600.0,-2.9631575107574464,-3.155508661270141,-3.1523123264312742,-3.112292718887329,-3.120591974258422,-3.050235748291015,-3.0246650695800783,-2.952709197998047,-2.8646775722503657,-2.812720775604248,-2.69858980178833,-2.5501599311828613,-2.4439969062805176,-2.41658353805542,-2.5253405570983887,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1700.0,-2.9453404903411857,-3.1373774051666254,-3.1712260246276855,-3.1544011592864987,-3.1216106891632074,-3.0962959289550778,-3.0493426799774164,-3.005988311767578,-2.9474785327911373,-2.875027132034302,-2.7781355381011954,-2.707907199859619,-2.5788750648498535,-2.474557399749756,-2.3977103233337402,-2.098010420799255,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1800.0,-2.9693351745605465,-3.1712260246276855,-3.1564198970794672,-3.1632004261016844,-3.137394428253174,-3.101278448104858,-3.0854977130889885,-3.030803680419922,-2.9898001194000248,-2.934569597244262,-2.8730125427246094,-2.7954536914825434,-2.688814640045166,-2.5700106620788574,-2.4835457801818848,-2.1960928440093994,-2.622620105743408,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1900.0,-2.9637596130371096,-3.1594290733337402,-3.1740918159484863,-3.1661858558654785,-3.1155357837676996,-3.125479936599731,-3.093810272216797,-3.0647729396820065,-3.0397490024566642,-2.9708274841308593,-2.9134468078613276,-2.8634085655212402,-2.7821216106414792,-2.6997437477111816,-2.594353199005127,-2.4214043617248535,-2.566892147064209,-2.6371970176696777,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2000.0,-2.9465462207794184,-3.153473377227783,-3.1854500770568848,-3.1695666313171387,-3.151794910430908,-3.148428440093994,-3.100521421432494,-3.0942829608917233,-3.06083755493164,-3.0215476989746093,-2.9629127502441404,-2.9267928600311275,-2.8543952941894526,-2.7808680534362793,-2.703010082244873,-2.5415053367614746,-2.571646213531494,-2.5989832878112793,-2.639649200439453,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2100.0,-2.930947113037109,-3.149038791656494,-3.1821646690368652,-3.1644644737243652,-3.1384428501129142,-3.1255406856536863,-3.1032224178314203,-3.084049081802368,-3.0528129577636722,-3.028117895126342,-2.9896827697753907,-2.949555206298828,-2.8845335960388176,-2.830136728286743,-2.760230541229248,-2.7181735038757324,-2.6319518089294434,-2.6263610363006586,-2.6374640464782715,-2.7093666076660154,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2200.0,-2.943292999267578,-3.154326915740967,-3.1717076301574707,-3.1734671592712402,-3.1740012168884277,-3.142634534835815,-3.1230032444000235,-3.104923391342162,-3.0933577060699458,-3.057665252685547,-3.0372261047363276,-2.991274785995483,-2.9359994411468495,-2.8748034477233886,-2.830379247665405,-2.7668782711029056,-2.6918388366699224,-2.673483610153198,-2.65556001663208,-2.6692218303680413,-2.7207969665527347,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2300.0,-2.945417022705078,-3.164564609527588,-3.175388813018799,-3.171135425567627,-3.161046171188354,-3.148733615875244,-3.1405320167541504,-3.1071534156799316,-3.0908903598785393,-3.082155609130859,-3.039108800888061,-3.0292487621307367,-2.9792366027832027,-2.9409430027008057,-2.8956052303314204,-2.8342474460601808,-2.7795424461364746,-2.7213540077209473,-2.7103915214538574,-2.6731553077697754,-2.7093528747558593,-2.7527626037597654,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2400.0,-2.937877655029297,-3.141223430633545,-3.1692709922790527,-3.1701769828796387,-3.16672945022583,-3.1611123085021973,-3.148886203765869,-3.1333460807800293,-3.11040015220642,-3.0728011608123778,-3.063866138458252,-3.044562196731567,-2.9929535388946533,-2.973157501220703,-2.9373466491699216,-2.8959922790527344,-2.8408856868743895,-2.7882494926452637,-2.758004236221313,-2.7137818336486816,-2.7023297786712646,-2.7526756286621095,-2.7779099464416506,10.0,10.0,10.0,10.0,10.0,10.0
2500.0,-2.9299446105957023,-3.1527152061462402,-3.1670870780944824,-3.181339740753174,-3.164450168609619,-3.1532015800476074,-3.1542506217956543,-3.141547679901123,-3.12654538154602,-3.0991942882537833,-3.0755820274353027,-3.0429847717285154,-3.0375667095184316,-3.007780981063842,-2.969549226760864,-2.9472068786621093,-2.886022138595581,-2.830902862548828,-2.781827306747436,-2.7432051658630368,-2.7222579479217526,-2.756049346923828,-2.7772738456726076,-2.76826753616333,10.0,10.0,10.0,10.0,10.0
2600.0,-2.9289970397949214,-3.1417431831359863,-3.1620993614196777,-3.1718554496765137,-3.169013500213623,-3.1539978981018066,-3.150369167327881,-3.137141704559326,-3.118039608001709,-3.1109156608581543,-3.098759698867797,-3.0740301609039307,-3.052669858932494,-3.0292243957519536,-2.990845489501953,-2.9696747303009032,-2.953020477294922,-2.901210784912109,-2.8408775329589844,-2.7961901664733886,-2.7844764709472654,-2.765012454986572,-2.772038030624389,-2.7998370647430413,-2.81405930519104,10.0,10.0,10.0,10.0
2700.0,-2.9280998229980466,-3.1451668739318848,-3.1631484031677246,-3.174072742462158,-3.1737818717956543,-3.1600871086120605,-3.156315326690674,-3.1435790061950684,-3.1281867027282715,-3.1153836250305176,-3.113409566879272,-3.0932175159454345,-3.065614080429077,-3.0463584899902347,-3.0168556213378905,-2.9935737609863278,-2.969655609130859,-2.928493499755859,-2.887039613723755,-2.8459420204162593,-2.8234317302703853,-2.8036654472351072,-2.790805292129516,-2.809460496902465,-2.828734254837036,-2.542728185653686,10.0,10.0,10.0
2800.0,-2.927349090576172,-3.1486620903015137,-3.1642165184020996,-3.176356792449951,-3.178626537322998,-3.1664910316467285,-3.1623950004577637,-3.150211811065674,-3.1381478309631348,-3.1199374198913574,-3.128143787384033,-3.1118741035461426,-3.0784087657928456,-3.0635299205780027,-3.0422248840332027,-3.0171302795410155,-2.987416839599609,-2.955483245849609,-2.93026213645935,-2.894268131256103,-2.860660076141357,-2.840611934661865,-2.809290170669555,-2.8193663120269776,-2.843507289886474,-2.843761444091797,-2.8493302822113034,10.0,10.0
2900.0,-2.929723119735718,-3.138796329498291,-3.168722629547119,-3.1715407371520996,-3.181640148162842,-3.1698098182678223,-3.1673874855041504,-3.1583657264709473,-3.144003391265869,-3.1344475746154785,-3.1251635551452637,-3.1193366050720215,-3.0874042987823485,-3.0794695377349846,-3.056469011306762,-3.0355619907379143,-3.0112480163574222,-2.9810813903808593,-2.9606559753417967,-2.932050561904907,-2.901190137863159,-2.877027606964111,-2.8456199645996088,-2.8475059986114504,-2.8470981121063232,-2.849150991439819,-2.849339246749878,-2.5767477035522455,10.0
3000.0,-2.9323586940765374,-3.1289496421813965,-3.173252582550049,-3.1667580604553223,-3.1849303245544434,-3.1731715202331543,-3.1725850105285645,-3.1664719581604004,-3.149811267852783,-3.148576259613037,-3.122316837310791,-3.127051830291748,-3.0965727329254142,-3.0951132774353027,-3.070642232894897,-3.0534362316131585,-3.034355926513672,-3.0064826965332028,-2.989879608154297,-2.967993927001953,-2.9400840759277345,-2.912355470657349,-2.8800163269042973,-2.8747428894042972,-2.8508476257324222,-2.855121374130249,-2.849688863754272,-2.877779245376587,-2.8963492870330807
##########################################
# ggF production, 34 decay at Run2 data 
##########################################
-1.0,200.0,300.0,400.0,500.0,600.0,700.0,800.0,900.0,1000.0,1100.0,1200.0,1300.0,1400.0,1500.0,1600.0,1700.0,1800.0,1900.0,2000.0,2100.0,2200.0,2300.0,2400.0,2500.0,2600.0,2700.0,2800.0,2900.0,3000.0
300.0,-2.948333263397217,-1.9835355281829834,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
400.0,-3.2702746391296387,-3.082033634185791,-2.004857301712036,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
500.0,-2.6982356548309316,-2.7650432586669913,-2.7912596702575674,-2.5699057579040527,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
600.0,-2.733156442642211,-2.787789678573607,-2.812604904174804,-2.8475480079650866,-2.6783194541931152,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
700.0,-2.826904010772704,-2.846133184432983,-2.8643908500671382,-2.8924248695373524,-2.894961977005005,-2.8937973976135254,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
800.0,-2.8785815238952637,-2.8919088840484615,-2.911653423309326,-2.9294905662536617,-2.933846759796142,-2.9434355258941647,-2.9420056343078613,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
900.0,-2.8997530937194824,-2.9078866481781,-2.9251838684082028,-2.951718807220459,-2.963625431060791,-2.963186740875244,-2.961780071258545,-2.940093517303467,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1000.0,-2.9095425605773926,-2.921989297866821,-2.930727815628052,-2.955061435699463,-2.9713025093078613,-3.000575542449951,-2.9768338203430176,-2.957703113555908,-2.946988582611084,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1100.0,-2.889138698577881,-2.9186882972717285,-2.9365315437316895,-2.96439790725708,-2.984663486480713,-2.999650478363037,-2.981459140777588,-2.98423433303833,-2.9671826362609863,-2.9577460289001465,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1200.0,-2.896658420562744,-2.9148688316345215,-2.9342284202575684,-2.9431118965148926,-2.9809107780456543,-2.989531993865967,-2.998129367828369,-2.993957042694092,-2.965132236480713,-2.9415812492370605,-2.963339328765869,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1300.0,-2.8931775093078613,-2.913862705230713,-2.9298129081726074,-2.9485669136047363,-2.966052532196045,-2.9956116676330566,-3.0050530433654785,-3.007279872894287,-2.9819788932800293,-2.966052532196045,-2.945791721343994,-2.9624857902526855,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1400.0,-2.8953661918640137,-2.9150547981262207,-2.925464153289795,-2.945019245147705,-2.974769115447998,-2.9945340156555176,-2.9870858192443848,-2.9976000785827637,-2.9893507957458496,-2.9946770668029785,-2.9562487602233887,-2.9534449577331543,-2.9649462699890137,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1500.0,-2.878467082977295,-2.903486728668213,-2.934781551361084,-2.9344096183776855,-2.9519381523132324,-2.997504711151123,-2.986818790435791,-2.9911484718322754,-3.004037380218506,-2.970468044281006,-2.9683032035827637,-2.959348201751709,-2.9602112770080566,-2.9591622352600098,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1600.0,-2.8774514198303223,-2.921234607696533,-2.9284348487854004,-2.9423203468322754,-2.9630532264709473,-2.9849448204040527,-2.984806537628174,-2.987448215484619,-2.994143009185791,-2.986327648162842,-2.981320858001709,-2.979651927947998,-2.961656093597412,-2.9670681953430176,-2.96104097366333,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1700.0,-2.8808655738830566,-2.9153265953063965,-2.9414191246032715,-2.9388012886047363,-2.9608073234558105,-2.9781594276428223,-2.9914393424987793,-2.989737033843994,-2.984377384185791,-2.9754843711853027,-2.9743447303771973,-2.983442783355713,-2.974483013153076,-2.954484462738037,-2.960893154144287,-2.964383602142334,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1800.0,-2.898928165435791,-2.930361270904541,-2.942534923553467,-2.9371180534362793,-2.9580273628234863,-2.981149196624756,-2.9841341972351074,-2.9894556999206543,-2.9986634254455566,-2.988320827484131,-2.9853978157043457,-2.9875388145446777,-2.9849400520324707,-2.973109722137451,-2.9587759971618652,-2.9542794227600098,-2.9482855796813965,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1900.0,-2.8927197456359863,-2.932478427886963,-2.934791088104248,-2.9470839500427246,-2.9687132835388184,-2.994004726409912,-2.999016284942627,-2.998243808746338,-2.9948105812072754,-2.9773201942443848,-2.9842772483825684,-2.978254795074463,-2.994929790496826,-2.9864563941955566,-2.9650464057922363,-2.9768624305725098,-2.9600348472595215,-2.972175121307373,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2000.0,-2.9113450050354004,-2.923666477203369,-2.9425158500671387,-2.9578747749328613,-2.9821743965148926,-2.9945435523986816,-2.9920926094055176,-2.9975666999816895,-2.993680477142334,-2.994114398956299,-2.9895176887512207,-2.9868569374084473,-2.9829611778259277,-2.983457088470459,-2.9708924293518066,-2.9707446098327637,-2.9734292030334473,-2.982412815093994,-2.9837050437927246,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2100.0,-2.910701274871826,-2.9423012733459473,-2.952481746673584,-2.964412212371826,-2.9756226539611816,-3.004995822906494,-2.9995789527893066,-2.9990735054016113,-2.999927043914795,-2.995358943939209,-2.9963269233703613,-2.987133502960205,-2.9867138862609863,-2.99000883102417,-2.9862990379333496,-2.9699530601501465,-2.9837288856506348,-2.9920639991760254,-2.988025188446045,-2.9830803871154785,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2200.0,-2.903968334197998,-2.9409375190734863,-2.9553141593933105,-2.9690232276916504,-2.99155855178833,-3.0023064613342285,-2.9983153343200684,-2.99702787399292,-3.0035605430603027,-2.998415470123291,-2.997528553009033,-3.0058064460754395,-3.001147747039795,-2.9951348304748535,-3.00040864944458,-2.9846014976501465,-2.989074230194092,-2.9925789833068848,-2.9859938621520996,-2.982980251312256,-2.979618549346924,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2300.0,-2.912026882171631,-2.9545035362243652,-2.968355655670166,-2.976924419403076,-2.996593952178955,-3.0039658546447754,-3.006502628326416,-3.008471965789795,-3.019005298614502,-3.014871120452881,-3.003007411956787,-2.9995932579040527,-2.9890170097351074,-3.000427722930908,-3.000380039215088,-2.9928030967712402,-3.0001559257507324,-2.994925022125244,-2.9931321144104004,-2.9922690391540527,-2.9831900596618652,-2.9923882484436035,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2400.0,-2.9251303672790527,-2.950927257537842,-2.9723658561706543,-2.9883828163146973,-3.002196788787842,-3.009072780609131,-3.0151286125183105,-3.0157246589660645,-3.0196919441223145,-3.0287375450134277,-3.01686429977417,-3.010608196258545,-3.003002643585205,-3.0081334114074707,-3.003446102142334,-3.014003276824951,-3.004228115081787,-3.004967212677002,-3.0007948875427246,-2.9941859245300293,-3.0018868446350098,-2.991544246673584,-2.9978384971618652,10.0,10.0,10.0,10.0,10.0,10.0
2500.0,-2.9308905601501465,-2.9565348625183105,-2.971741199493408,-2.9958977699279785,-3.006507396697998,-3.019744396209717,-3.0273547172546387,-3.0186524391174316,-3.021279811859131,-3.0302634239196777,-3.0242648124694824,-3.0154337882995605,-3.0110087394714355,-3.0121006965637207,-3.006679058074951,-3.015638828277588,-3.0050148963928223,-3.0071654319763184,-3.0053582191467285,-2.9974331855773926,-3.004685878753662,-2.999497890472412,-2.99918794631958,-3.0224719047546387,10.0,10.0,10.0,10.0,10.0
2600.0,-2.935525417327881,-2.9597201347351074,-2.9910292625427246,-2.986518383026123,-3.013197422027588,-3.018557071685791,-3.028656482696533,-3.0433382987976074,-3.0333056449890137,-3.0265583992004395,-3.0253376960754395,-3.0319275856018066,-3.024226665496826,-3.0083670616149902,-3.022390842437744,-3.0206170082092285,-3.0102267265319824,-3.017021656036377,-3.0108609199523926,-3.0078186988830566,-3.004666805267334,-3.0135931968688965,-3.0100836753845215,-3.0042853355407715,-3.0075135231018066,10.0,10.0,10.0,10.0
2700.0,-2.939516544342041,-2.9653992652893066,-2.993399143218994,-3.00038480758667,-3.0184998512268066,-3.0300488471984863,-3.0355944633483887,-3.0485501289367676,-3.038393497467041,-3.033219814300537,-3.0322470664978027,-3.041421413421631,-3.03214693069458,-3.020411968231201,-3.023153781890869,-3.0273070335388184,-3.0137219429016113,-3.0175509452819824,-3.0181803703308105,-3.0184998512268066,-3.0130066871643066,-3.017937183380127,-3.0203404426574707,-3.0145277976989746,-3.0180325508117676,-2.7284064292907715,10.0,10.0,10.0
2800.0,-2.943798542022705,-2.9711928367614746,-2.996121883392334,-3.0140509605407715,-3.024035930633545,-3.0415167808532715,-3.0430569648742676,-3.05409574508667,-3.043877124786377,-3.0403246879577637,-3.039747714996338,-3.0513253211975098,-3.040520191192627,-3.032766819000244,-3.0245556831359863,-3.034402370452881,-3.017608165740967,-3.018537998199463,-3.026062488555908,-3.0295767784118652,-3.0215659141540527,-3.0224623680114746,-3.0307021141052246,-3.025270938873291,-3.028623104095459,-3.0294384956359863,-3.0318942070007324,10.0,10.0
2900.0,-2.9499497413635254,-2.9765477180480957,-3.0024161338806152,-3.0129733085632324,-3.027249813079834,-3.0433335304260254,-3.048478603363037,-3.0507054328918457,-3.04646635055542,-3.044501781463623,-3.048483371734619,-3.0514349937438965,-3.0457797050476074,-3.0383124351501465,-3.0329480171203613,-3.037916660308838,-3.0296530723571777,-3.029209613800049,-3.0369248390197754,-3.0363144874572754,-3.029715061187744,-3.0285325050354004,-3.0321993827819824,-3.032871723175049,-3.0335774421691895,-3.029695987701416,-3.033386707305908,-2.7352585792541504,10.0
3000.0,-2.9564061164855957,-2.982112407684326,-3.008796215057373,-3.0120720863342285,-3.0305733680725098,-3.045431613922119,-3.0538811683654785,-3.047544002532959,-3.0491747856140137,-3.048788547515869,-3.0572094917297363,-3.051797389984131,-3.0512871742248535,-3.0441489219665527,-3.0415406227111816,-3.0415406227111816,-3.0417981147766113,-3.0398573875427246,-3.0477967262268066,-3.0432047843933105,-3.0380406379699707,-3.034850597381592,-3.0338683128356934,-3.040524959564209,-3.038841724395752,-3.0305256843566895,-3.035165309906006,-3.0362906455993652,-3.0363526344299316
##########################################
# ggF production, EZ decay at HL-LHC data  
##########################################
-1.0,200.0,300.0,400.0,500.0,600.0,700.0,800.0,900.0,1000.0,1100.0,1200.0,1300.0,1400.0,1500.0,1600.0,1700.0,1800.0,1900.0,2000.0,2100.0,2200.0,2300.0,2400.0,2500.0,2600.0,2700.0,2800.0,2900.0,3000.0
300.0,-1.410034622438933,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
400.0,-2.8897812044576607,-3.0752194378940243,-0.8526061056199334,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
500.0,-3.0643127376825974,-3.343803600118323,-3.322406983886721,-2.3552113988315337,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
600.0,-3.1148288614094364,-3.412170756443226,-3.509957781640133,-3.447180503367795,-2.9420368438404383,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
700.0,-3.1125063964356143,-3.437082078403908,-3.5387721885492827,-3.5661580190156217,-3.5005746461847274,-3.2237648948884567,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
800.0,-3.128086698152187,-3.4526288114425716,-3.5516645564994005,-3.62953463599811,-3.66054623827072,-3.541090608452575,-3.417880455462403,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
900.0,-3.0977099406171718,-3.4341434985843637,-3.5526048072927483,-3.658474512922355,-3.7196671493341324,-3.71600515719062,-3.5797857583381876,-3.525983460728865,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1000.0,-3.100043085373049,-3.4194949906496293,-3.553296566505212,-3.667112709669323,-3.7490545652509746,-3.772225349746295,-3.7366415658921386,-3.651024484937153,-3.6124005649751236,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1100.0,-3.0806933805312138,-3.397983634060565,-3.536407768042646,-3.6681836618778663,-3.7566345521364557,-3.7944825810823253,-3.8047688767111336,-3.7871824909160163,-3.692294815287464,-3.6908067301399767,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1200.0,-3.0653031393520016,-3.4007567727053445,-3.537908531167253,-3.673684314880549,-3.748501333728827,-3.7937054767131277,-3.804199287007111,-3.8242203430931085,-3.797258311186946,-3.7237493261746675,-3.731047283220379,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1300.0,-3.059782322722577,-3.3925457367886573,-3.530066453934828,-3.6666580962876814,-3.737503542636473,-3.7925998139033767,-3.8189685494887766,-3.8402566701259553,-3.8329159739360934,-3.8163457588787946,-3.752911977294956,-3.745333740733367,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1400.0,-3.059591321914447,-3.3398112925978864,-3.5184019297937654,-3.645026786799591,-3.740491301212375,-3.781314509301939,-3.817728823536691,-3.8355164253468224,-3.846354049960813,-3.8416295373613787,-3.8171130307129584,-3.7794471110954673,-3.7813476176207654,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1500.0,-3.0757091187454115,-3.370621405255611,-3.5100279557888014,-3.634251826584044,-3.726663877527895,-3.776060548698266,-3.80825036444956,-3.838367044810945,-3.857259724757495,-3.8629489276106317,-3.846286917235419,-3.8365155748311635,-3.7964893936630872,-3.8098295338753405,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1600.0,-3.0242719505682008,-3.344644036856791,-3.4914995181584922,-3.6279029855426317,-3.7194768680921917,-3.7750532820055493,-3.810867402384863,-3.830567647107683,-3.8379386332152974,-3.8639800433737204,-3.8572873546074535,-3.8357580921819943,-3.83149220649614,-3.8120754892806232,-3.8030460841731153,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1700.0,-3.0003235062649556,-3.3208521170945726,-3.489231062944916,-3.608956230574374,-3.688028292172737,-3.754825234457445,-3.8030018221180057,-3.824704666453127,-3.8523508191653537,-3.8547452702033587,-3.85756422263098,-3.8520796348800967,-3.8638996782477095,-3.8459082105629383,-3.828602525218244,-3.8393012851060733,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1800.0,-3.0191571813957783,-3.318436718586789,-3.4683060109456534,-3.6087391639878126,-3.70200293894743,-3.762898395225951,-3.796381627194398,-3.8209722375423354,-3.835329441342617,-3.83571592230463,-3.8552675012215047,-3.8644739104184094,-3.8595689739196106,-3.853909770149961,-3.8423277818178203,-3.82864170595187,-3.7483195591477476,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1900.0,-2.9806291498347424,-3.3000276757851807,-3.4677879329355874,-3.608947502971016,-3.689950848536049,-3.743262838141055,-3.7868772369091346,-3.813447564269461,-3.8259291767789434,-3.851019085780945,-3.8590633602676823,-3.8707588714670975,-3.8684445791015,-3.8600144362380937,-3.8706074841438993,-3.836376335688866,-3.800495327695159,-3.829336835440605,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2000.0,-2.958522468472918,-3.2748381989535478,-3.451696415181286,-3.553537741550368,-3.6504658318377667,-3.714219489223799,-3.7588407383028137,-3.792873217450855,-3.800430634641663,-3.8218947539010952,-3.830184885573984,-3.84846918632279,-3.8420898819495615,-3.8380478786840584,-3.8412021516123507,-3.8266681754137206,-3.8311395174882246,-3.820905636664323,-3.8389736699537527,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2100.0,-2.982052012238884,-3.281228092079731,-3.430983801371947,-3.590026096432197,-3.6502434976864966,-3.7129986647633175,-3.754948968358261,-3.7887102940421857,-3.802984534491438,-3.811885109092667,-3.8339849074095427,-3.834902920908386,-3.8410618709573887,-3.846101913928277,-3.8483156110657184,-3.8551114619533173,-3.8353460174975855,-3.822013878837953,-3.82955045454562,-3.8433934442136874,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2200.0,-2.9577460405480083,-3.267932698443601,-3.4430729211469635,-3.564275387590438,-3.664140944778319,-3.6975977987769273,-3.7487186141847144,-3.7742472191262904,-3.794649421956459,-3.81843228058047,-3.8218862523698136,-3.8374586098257573,-3.845468791647132,-3.8417258003998844,-3.8319782736123615,-3.8330687380572592,-3.845931644204055,-3.827228114651698,-3.8420555538698316,-3.83586640688852,-3.8267233762389736,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2300.0,-2.97085693642935,-3.254235162475201,-3.437835886799005,-3.564737707842785,-3.6435043967006564,-3.700791404357374,-3.735678147756965,-3.7766686629424613,-3.7917343497178773,-3.8087787979541043,-3.8290400300354235,-3.8388089602834508,-3.8408304028574163,-3.8495470770979927,-3.8438220165806936,-3.849054759929633,-3.850217463920207,-3.8334575234221804,-3.8499859907034963,-3.8396626579113446,-3.827408063592463,-3.839889091109333,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2400.0,-2.9551426023654406,-3.275350736076162,-3.4200370048979596,-3.54467129556113,-3.6320542751338936,-3.6995247243979152,-3.7437190903393143,-3.7832247524602383,-3.802957453167112,-3.8071733700876043,-3.824447629455439,-3.827804766985627,-3.849135554540523,-3.8445919417824634,-3.8561425917955567,-3.8369893016488033,-3.8324776742780813,-3.8528601994101863,-3.8357741711345508,-3.8433438443435968,-3.8342985273261827,-3.8365531219252595,-3.8476865028367384,10.0,10.0,10.0,10.0,10.0,10.0
2500.0,-2.9497176012233983,-3.2640103361354043,-3.3982496498334527,-3.5573429052919243,-3.6278273359162054,-3.6970223284895742,-3.738072175264296,-3.7549224695689056,-3.784242784858883,-3.7996556793152885,-3.811423100120884,-3.8157211725676974,-3.8413804343111178,-3.8432391025299215,-3.839512094260147,-3.848563017962405,-3.8433179453505018,-3.8355657048124545,-3.846088748364637,-3.8408441942152205,-3.840742282944162,-3.8400748638487268,-3.832730965354197,-3.850789535575483,10.0,10.0,10.0,10.0,10.0
2600.0,-2.9264338851240383,-3.261625633807125,-3.4002666593636897,-3.5372907292307216,-3.6317182049384975,-3.6897687407667172,-3.720280414565083,-3.759210470197758,-3.780796228454084,-3.7971680370287486,-3.8027832264312447,-3.8196477449255695,-3.8190387247151008,-3.834262805136664,-3.8327770850769807,-3.8518467749203307,-3.8437216846363573,-3.846934831920685,-3.8522083850210413,-3.831176128957285,-3.840438802884723,-3.840524685979169,-3.8380101337537647,-3.8470719276814287,-3.8498606612722814,10.0,10.0,10.0,10.0
2700.0,-2.9308028982652443,-3.2589612570610855,-3.4059104787148486,-3.5329805379804524,-3.62308187734506,-3.6870424547861425,-3.717594335096975,-3.7493394417326735,-3.7766652608466327,-3.7938128493946177,-3.8075252241691304,-3.812083111667088,-3.81925601634318,-3.829599643854055,-3.8329354214169284,-3.844869779691461,-3.8489966907325504,-3.8464108995213,-3.849767497340307,-3.845185041599148,-3.8439236141764135,-3.8398155825320868,-3.8421738018258114,-3.844210988846238,-3.8484831192183835,-3.537230412472903,10.0,10.0,10.0
2800.0,-2.935888793114042,-3.2568513970268915,-3.411990144837977,-3.528767868957429,-3.614479969386277,-3.6849136294701164,-3.7150587965661197,-3.739279333941415,-3.7725776440539365,-3.790459076076914,-3.8122469220285966,-3.8044156801494653,-3.819502735400476,-3.824909109373869,-3.8331372469898572,-3.8378295597551872,-3.8542834669487855,-3.84604152314655,-3.847343771044481,-3.858840386521278,-3.847416652996735,-3.839151609741519,-3.846320100546899,-3.8413514061312655,-3.847233392648832,-3.8382604081368177,-3.840457726889763,10.0,10.0
2900.0,-2.929828096535533,-3.247699642440504,-3.4059862191038355,-3.526089075221387,-3.6121075284776043,-3.674445407591639,-3.7146203073844566,-3.7451941796358477,-3.7676143106324202,-3.7877796398042545,-3.8112168801589923,-3.809630684317968,-3.8203808490815456,-3.8293212169909046,-3.8355994583117075,-3.8366810041679025,-3.849290457378496,-3.845503626430187,-3.8491934272025503,-3.850903450834376,-3.8444090331714014,-3.8389958950787495,-3.845765584910609,-3.8435155738933293,-3.84964307677898,-3.842422227955727,-3.844256963642121,-3.548303119473165,10.0
3000.0,-2.9249060137805896,-3.238909684366067,-3.4001157989323025,-3.523600672140022,-3.609810739371822,-3.6638106533478085,-3.714251766407706,-3.751046351316335,-3.7626459567600086,-3.785147853647704,-3.8102690036699256,-3.814936524989442,-3.821277948123245,-3.8337196771343387,-3.838136941523768,-3.835609896697971,-3.8442719950587745,-3.844974291554301,-3.8510625130038707,-3.8428589876815953,-3.8413957425299796,-3.838853300166858,-3.84522530716663,-3.8457413702974605,-3.8520564281287593,-3.8465683755829296,-3.848040728810758,-3.84933311513709,-3.8419085606751877
##########################################
# ggF production, EW decay at HL-LHC data  
##########################################
-1.0,200.0,300.0,400.0,500.0,600.0,700.0,800.0,900.0,1000.0,1100.0,1200.0,1300.0,1400.0,1500.0,1600.0,1700.0,1800.0,1900.0,2000.0,2100.0,2200.0,2300.0,2400.0,2500.0,2600.0,2700.0,2800.0,2900.0,3000.0
300.0,-1.311191535613507,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
400.0,-2.5259481388559624,-2.413639675965388,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
500.0,-2.7213657703676555,-2.9265173833709968,-2.6732833177256317,-1.6120926749084648,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
600.0,-2.775539066932154,-3.0513562121933853,-3.117056966033728,-2.9030579489930974,-2.401727209218749,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
700.0,-2.820784550443647,-3.0890745651541587,-3.2346036486190877,-3.2327702558529743,-3.03636201514855,-2.730399064030017,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
800.0,-2.8220845658626854,-3.127102925169077,-3.2509214130392876,-3.3231008766187866,-3.2999159157668183,-3.1317441349077617,-2.987040285795045,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
900.0,-2.8159036311231773,-3.121450344571103,-3.254769398935468,-3.374304360515596,-3.3990778328917797,-3.3844648896741263,-3.1974235568685407,-3.130287234290519,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1000.0,-2.8213750859557774,-3.1185221723990213,-3.263015940285423,-3.3554109220627395,-3.4683574851216563,-3.4739492209672855,-3.4131171008984698,-3.2580146109319976,-3.244080962683664,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1100.0,-2.815723515531216,-3.117287134263463,-3.260103807113614,-3.4044786603625314,-3.4853452461042354,-3.527967259518335,-3.5172365081871986,-3.4770790510686473,-3.3356629107909344,-3.304753709518983,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1200.0,-2.8051944737971746,-3.1016469484590097,-3.2821758516043533,-3.4026726557958553,-3.486001425471753,-3.5451443254824118,-3.575025291211034,-3.572334236598971,-3.517526453518111,-3.3881746155978503,-3.3638388306111007,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1300.0,-2.7938640123464973,-3.0957985164520245,-3.2423304810175972,-3.394153368977018,-3.485775097355196,-3.5783945084487483,-3.599068573732194,-3.6331509295894815,-3.612836509221293,-3.559125181382278,-3.4384885165794548,-3.410036721088156,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1400.0,-2.7723940191471743,-3.0711059216962524,-3.2643146766969724,-3.3744597452221754,-3.4942812399562664,-3.596356550302707,-3.631101407776997,-3.6616916288533665,-3.665316523134303,-3.6435465360566326,-3.577160381115999,-3.493292175285944,-3.504308395001539,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1500.0,-2.7983467893869096,-3.0671230713795627,-3.2360997960746536,-3.3733183404879417,-3.4852969876148205,-3.587735190843485,-3.621301440999223,-3.669221226429443,-3.6797973557638994,-3.681295451491382,-3.6534403856615367,-3.6135302567403476,-3.5359959286025404,-3.551439997353959,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1600.0,-2.777778753538321,-3.076042540453173,-3.227182699815574,-3.3886092118429776,-3.487919944236374,-3.58495831144545,-3.6299670287022465,-3.6711811873910074,-3.7008804798161155,-3.705955359734784,-3.7168554582779856,-3.6770526261359704,-3.644462093330453,-3.573164187193574,-3.563231254988062,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1700.0,-2.746450185735282,-3.0421248888837567,-3.252228960972532,-3.363756302413159,-3.4982884484581027,-3.5734723205657675,-3.6306730897875257,-3.6697375454590424,-3.7019579978993553,-3.720271628601699,-3.726840878081338,-3.7270180007543714,-3.6851681899202475,-3.657533463371596,-3.62791480682013,-3.6307064153242057,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1800.0,-2.7647383732563178,-3.0479912922158006,-3.193060796588937,-3.353628671536544,-3.4883750751030855,-3.548429040442892,-3.6399690302106595,-3.689394968153242,-3.7073675812886036,-3.7254852142060644,-3.7324913941054407,-3.7395051391747236,-3.7321771050880725,-3.7195440889330653,-3.682284437066634,-3.636787544870076,-3.494001469532146,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1900.0,-2.7191241292133554,-3.0530249079778535,-3.210915921621782,-3.3437369707267117,-3.455848472195247,-3.5583134461722827,-3.6157360456739815,-3.692184348877747,-3.719473098277164,-3.723632751436032,-3.743550361629429,-3.7387797816752197,-3.761306117267619,-3.7405409576440922,-3.72935021831327,-3.700574015295132,-3.578978360840256,-3.6450018656749434,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2000.0,-2.7382397138740395,-3.015467746040067,-3.191899087030871,-3.3434636502844173,-3.456028208358269,-3.548306608892633,-3.6153634338602494,-3.6880821461063147,-3.7217083485802416,-3.7233445463976125,-3.739354193434203,-3.7594113197946384,-3.7703968670538193,-3.7646091040985503,-3.742021809062683,-3.7290472396021532,-3.692145304102693,-3.652071734156434,-3.650810772561469,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2100.0,-2.729308309878944,-3.012091335256319,-3.1726848298327823,-3.308327472934822,-3.445381801131872,-3.546946389090728,-3.5986868086028436,-3.6560777473243027,-3.6857118229526393,-3.7173449240874437,-3.723239860149689,-3.735244032132233,-3.7412064715805196,-3.7241134117627244,-3.7503680211017856,-3.7333057618092336,-3.708762780730664,-3.6889365533841514,-3.6599173662243722,-3.666082722602912,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2200.0,-2.699284198582948,-3.001970995960472,-3.177803040728648,-3.330224259420972,-3.437165556887892,-3.538054051456564,-3.6157548073122876,-3.648321997365264,-3.6840150903219495,-3.7021381044264317,-3.7447096176690904,-3.7342641162589594,-3.741047172726833,-3.7490294225046306,-3.761032264655668,-3.7437394054417523,-3.738277122429998,-3.715512398574125,-3.712924420184576,-3.684669442013255,-3.671957022911913,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2300.0,-2.6905963502985957,-2.98931996747011,-3.164172376617588,-3.3077347098777587,-3.438029941828177,-3.5218344646303055,-3.604646617370012,-3.6275795035118654,-3.6847550041741157,-3.7057930844244997,-3.7249024760187983,-3.7484083424296863,-3.7506595113266825,-3.7773082203168347,-3.765490561739269,-3.761659214861751,-3.7720412715815987,-3.7399098788927536,-3.7214808975378824,-3.694467940314648,-3.6879271574573567,-3.693968917928683,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2400.0,-2.6842608748974324,-2.9921141398778452,-3.156381741108443,-3.307115595091556,-3.4343351861733327,-3.5248950192738415,-3.581837317011327,-3.6422519938170237,-3.675652099312112,-3.717435312860641,-3.738273881116135,-3.7563246594547914,-3.7643084135100655,-3.7681723798148052,-3.7549920412596656,-3.754508380020539,-3.763873001691308,-3.760725595853853,-3.735817932286752,-3.7357804689168996,-3.706387306648137,-3.703041326684971,-3.705948301205798,10.0,10.0,10.0,10.0,10.0,10.0
2500.0,-2.7014243466705015,-2.988460543822645,-3.153631385351978,-3.296098204498006,-3.4340448586230568,-3.5184964715011247,-3.5791808293466483,-3.6374800365663575,-3.67293951276807,-3.6790473479266352,-3.7146413844437416,-3.738776759853344,-3.746192019880983,-3.757442345083986,-3.777151851934455,-3.7775271111368274,-3.7525004415049943,-3.7701307440449416,-3.763123694625397,-3.7386377724273676,-3.742199721475157,-3.740321777991362,-3.704210113859987,-3.7174500723339556,10.0,10.0,10.0,10.0,10.0
2600.0,-2.6918094174743206,-2.986229246245506,-3.1669477475126384,-3.310246553412153,-3.4217199426931777,-3.512452313458537,-3.6042347450661807,-3.623152178209829,-3.670321637640152,-3.6976645204255045,-3.73191563114895,-3.7520786038460376,-3.7547085455337608,-3.7706427634637625,-3.773484157883582,-3.7763918031432793,-3.775183203501282,-3.769970315403015,-3.7778426412478305,-3.764716960613535,-3.7543216108284634,-3.747536670734425,-3.7322823692442793,-3.7379193203536514,-3.729633254874615,10.0,10.0,10.0,10.0
2700.0,-2.672814497532713,-2.9763863091747598,-3.14916823059564,-3.297817393248976,-3.4215096445908126,-3.509670332398125,-3.583708294037902,-3.6215661869395035,-3.6804655831972584,-3.6987626828178755,-3.728503084587687,-3.7400654409177605,-3.752793079829418,-3.7674722689377855,-3.7613650223953257,-3.77570342281153,-3.779897358600075,-3.7700857550427975,-3.784696121600248,-3.7664054337812747,-3.770450134613809,-3.7635847327632614,-3.7421709321168604,-3.738972530912847,-3.739626613407748,-3.4367544782705584,10.0,10.0,10.0
2800.0,-2.6564786601992987,-2.967970047793657,-3.1320375533400444,-3.2860543338135146,-3.422162264617036,-3.507345362852507,-3.5629585050645174,-3.6201378040237584,-3.690757920594621,-3.7000647051057958,-3.7257217895090426,-3.7281302131049734,-3.750970768992121,-3.7644300607917067,-3.7490213379887956,-3.775097942586691,-3.7846758561425826,-3.770328784170259,-3.7916395276885124,-3.7682668518342197,-3.786099087217893,-3.779480276120525,-3.7520396310175146,-3.7403285149331467,-3.749762206689386,-3.7377844739344224,-3.7345042674541125,10.0,10.0
2900.0,-2.6645245106126385,-2.970344119569107,-3.1174509397866608,-3.2760007330712737,-3.4168891891043263,-3.502853898003143,-3.566853426782626,-3.617602933893009,-3.6696846156689724,-3.6991567755152106,-3.7199950151036765,-3.732456271520334,-3.751876588405252,-3.76318653558372,-3.7652248941661153,-3.7782128283322596,-3.7927713782747627,-3.7796281144064197,-3.785577504848221,-3.780065599745049,-3.7839379072536463,-3.7845707466824443,-3.7637185252196,-3.7508463416771285,-3.761427112243956,-3.747922216970564,-3.7469102047049665,-3.4511050219576997,10.0
3000.0,-2.6747435687665693,-2.97443241874998,-3.1035174733863613,-3.266610978790968,-3.4122039115898115,-3.498569387927746,-3.5714972341605145,-3.615464271834209,-3.648002408459364,-3.698336307082362,-3.714488508269533,-3.7369478903626927,-3.7529189383267414,-3.7621435454418255,-3.7810324057624274,-3.7814023030830097,-3.8009178276171958,-3.7890114632175074,-3.7797106075207227,-3.791653116556186,-3.7818923489252905,-3.7898212039571213,-3.7752667732492426,-3.7612356293107467,-3.772902548766015,-3.75796486417035,-3.759182727523549,-3.7521350176215353,-3.7515121682472325
##########################################
# ggF production, NW decay at HL-LHC data  
##########################################
-1.0,200.0,300.0,400.0,500.0,600.0,700.0,800.0,900.0,1000.0,1100.0,1200.0,1300.0,1400.0,1500.0,1600.0,1700.0,1800.0,1900.0,2000.0,2100.0,2200.0,2300.0,2400.0,2500.0,2600.0,2700.0,2800.0,2900.0,3000.0
300.0,-1.7419375732459543,-0.694182760671582,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
400.0,-2.8801994145695042,-2.2721949614788004,-0.7772829225937705,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
500.0,-3.112600973600585,-3.0509241503190645,-2.345322462879279,-1.2993560338251322,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
600.0,-3.267457021825971,-3.2718943844534367,-3.0057927715039767,-2.3294093315151114,-1.874168231075687,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
700.0,-3.378670731215479,-3.4074659607485214,-3.2514895476802104,-3.0287999798171024,-2.389487718757396,-2.26475753992811,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
800.0,-3.4472768823292044,-3.503452806683595,-3.3841565606124324,-3.2493357140850825,-2.9823409449997667,-2.438366159583312,-2.5764385448806784,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
900.0,-3.5389794211602514,-3.604114320649863,-3.4758886215685525,-3.359448591507479,-3.20452483975677,-2.96905624053157,-2.510846745695871,-2.7361479856942954,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1000.0,-3.586097230272911,-3.665853851019636,-3.6005908063253047,-3.4704581482349606,-3.357217699166161,-3.1844104350821962,-2.9509915167242253,-2.5720177477913837,-2.8518414033381108,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1100.0,-3.623724366889468,-3.7190269539242986,-3.686796263991426,-3.579145112220929,-3.467586008807344,-3.3333696720456834,-3.1686543201470996,-2.9524823225884256,-2.6535540475120536,-2.9282964464532735,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1200.0,-3.6475801694910652,-3.7600540737854384,-3.71944268562179,-3.6540234326645877,-3.550168419937633,-3.452198122693716,-3.3279629538566757,-3.1684486696892527,-2.964122469218681,-2.7648353570052113,-2.989111457857587,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1300.0,-3.6442090462969747,-3.795154150364469,-3.7622551655200023,-3.7230492450504933,-3.6560226966053917,-3.5664289899708606,-3.4435271209868747,-3.2968649987478367,-3.1578399130899166,-2.932699191211578,-2.819383322518997,-2.987300766301287,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1400.0,-3.6662372231153424,-3.8183454567251793,-3.7924445793643775,-3.7626007067439544,-3.7025271791848717,-3.6452786992235393,-3.5294535720564233,-3.425594733030022,-3.3248443845536624,-3.1680369117100224,-2.997068739552652,-2.912619038435359,-3.1049983336038656,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1500.0,-3.6551721936925374,-3.8278255804914383,-3.821054338541264,-3.779859136446959,-3.7519801685843883,-3.7102728228308357,-3.6121507720412835,-3.5463687462970244,-3.4183321710867536,-3.3226852034451153,-3.1502497049610354,-2.999299955411889,-2.9961668696556374,-3.1158021544238212,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1600.0,-3.6673257658635117,-3.848266038482513,-3.8403594477029244,-3.7993342774190015,-3.807978967983629,-3.72442193611677,-3.689946696440638,-3.6103808507060267,-3.51083998832193,-3.428614392616337,-3.311124216185697,-3.165704356855015,-3.0554389364439323,-3.0264754493359907,-3.15966995514002,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1700.0,-3.647013983481709,-3.8291584131716214,-3.859946517394102,-3.843793271218214,-3.8093386011002592,-3.7757298053361774,-3.722171047982589,-3.6788808276160774,-3.6144555792537187,-3.517536400643517,-3.4115668900175966,-3.3111478548568605,-3.174008009868987,-3.0823587487362247,-3.0134950502139684,-2.7605713564308734,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1800.0,-3.6674927464559572,-3.8672194186403894,-3.860162054339087,-3.849930784487343,-3.8230446112007628,-3.7865045241439863,-3.768192698291838,-3.7082895202507453,-3.6674144621764286,-3.598410270768952,-3.518810649454143,-3.4233813356758476,-3.3073020677724583,-3.1905942724604657,-3.0865938737713434,-2.8417235069801445,-3.2506398201362416,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1900.0,-3.6615896037224953,-3.8551744014449447,-3.8650249252831412,-3.8585080151073563,-3.8089558446288003,-3.8121324999678916,-3.7768193056662303,-3.747544450244761,-3.710454783685634,-3.646443450843779,-3.5690047073742432,-3.5032039093698004,-3.41329899860465,-3.317730528326351,-3.196464500777804,-3.017281473628666,-3.1974709606219545,-3.281561523852893,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2000.0,-3.6524723767457745,-3.8576503664959,-3.887073084546955,-3.8612983144648823,-3.8412700603739003,-3.837154673936759,-3.785050276180015,-3.777594539193213,-3.740864126064422,-3.695597405237096,-3.6234845722108413,-3.5828285451732134,-3.5011323525773843,-3.4148855176764545,-3.314709692904263,-3.1511945910052535,-3.205633611553759,-3.2292198946563317,-3.282807366362707,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2100.0,-3.6346253732360823,-3.8514642704313995,-3.8758863179783756,-3.860764157752907,-3.835139865426381,-3.8168672538562167,-3.7930383595814656,-3.7730416959227284,-3.7429820648360224,-3.7109888545473924,-3.667751934692788,-3.6157355891909635,-3.551342711126851,-3.4791206054106305,-3.3906970127983906,-3.3374021573173938,-3.255232306642666,-3.265048545971601,-3.2760888990049915,-3.3548571875334634,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2200.0,-3.6456626951048037,-3.850853733518266,-3.8690021875264407,-3.866219450570283,-3.870966320041165,-3.838009102310041,-3.8135799774234096,-3.7914965528993285,-3.778535305826,-3.7417762487249107,-3.715593204231668,-3.6726356746876285,-3.607081452134571,-3.5421863214098894,-3.474755088774042,-3.4014519923604083,-3.331805195984397,-3.308334123332579,-3.2774703923075967,-3.3202198356059194,-3.3674000999635285,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2300.0,-3.6491511159595658,-3.8633827544699035,-3.874597117857027,-3.8690287589379433,-3.859710760785895,-3.841775395550396,-3.831181526658549,-3.790846732968478,-3.7801989456037175,-3.7695534146649994,-3.7177684121174925,-3.704887230212426,-3.6551166729212308,-3.599370482839273,-3.5576683877186244,-3.4929993150844703,-3.4114610813825452,-3.350031120701335,-3.3265610014505502,-3.312683459270955,-3.358187836212637,-3.3920989026581094,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2400.0,-3.6352973517549905,-3.841016096701922,-3.8661524896095063,-3.866547688180762,-3.865423730360917,-3.855128035850564,-3.8418857483996818,-3.8254099026407578,-3.801394157469309,-3.7637888644500714,-3.7460321214901895,-3.723839074060732,-3.670954974064941,-3.646501277109268,-3.6054826589227775,-3.5522363767906135,-3.4922422799511414,-3.4288339898209084,-3.396322944187461,-3.3499920051763956,-3.3545954919432703,-3.3991103500517656,-3.438248396951014,10.0,10.0,10.0,10.0,10.0,10.0
2500.0,-3.6348985799150206,-3.8526173063955373,-3.868456149450294,-3.8815444350811688,-3.8663779633912507,-3.852506470020166,-3.8462969676084358,-3.826308806564775,-3.8227345757950255,-3.7860518246481702,-3.7638109759588487,-3.721054178386553,-3.724754895186655,-3.6768098190981093,-3.6398146185206657,-3.6125637288046852,-3.5427060870482014,-3.480882986940724,-3.4178868103075466,-3.4035365992640587,-3.375262663452502,-3.399661165764263,-3.4360264807486507,-3.4318780433572424,10.0,10.0,10.0,10.0,10.0
2600.0,-3.619972329396334,-3.8412300089195672,-3.860643654223119,-3.8673673409357856,-3.8715514344829525,-3.8462681811403545,-3.8433442607569863,-3.827854752351175,-3.804301825624097,-3.8024119654346378,-3.785521720493679,-3.761210939580098,-3.742749861655191,-3.7228915463494863,-3.67221798647651,-3.6389503413178437,-3.6207619330190126,-3.553567522116657,-3.4966539036111186,-3.4483724890313368,-3.4277029108924526,-3.414639955705756,-3.4233964038807443,-3.4511183167342243,-3.4823994799874423,10.0,10.0,10.0,10.0
2700.0,-3.6230226574814566,-3.846882466045127,-3.862809154281331,-3.869871397580084,-3.876864941037655,-3.854785902398247,-3.846877699921036,-3.83787318225226,-3.817058650252311,-3.807422626172792,-3.8028491967009823,-3.7761880270455297,-3.75980090802854,-3.7363381857817517,-3.6984105975998967,-3.669791672666046,-3.6468773310004643,-3.589961108202284,-3.5527753058417186,-3.511439396319057,-3.4779510823074276,-3.458596087070992,-3.4479281773262334,-3.463146110554842,-3.4968892225564434,-3.2079254667570463,10.0,10.0,10.0
2800.0,-3.6261988521237214,-3.85255457920202,-3.8649906687853,-3.8724335241692254,-3.882214656965446,-3.86356323473938,-3.8505600077743978,-3.847925178244672,-3.829507795490207,-3.812489918011783,-3.820083117052244,-3.790929998466818,-3.7764409291495933,-3.750032679424706,-3.7238875734891406,-3.699606301533612,-3.6730272060060147,-3.624707887589223,-3.6038966117471016,-3.5697268698650158,-3.524239013144403,-3.499797205917129,-3.4715871977971147,-3.475273892214371,-3.511825051516968,-3.50895546242102,-3.51317278467912,10.0,10.0
2900.0,-3.627618646803166,-3.840786079490413,-3.8689111368626157,-3.8700322191081433,-3.8809385331935684,-3.8695712215035654,-3.8612161909951537,-3.8533229879513624,-3.8363391358983554,-3.8289478545212856,-3.816236928936116,-3.8045666235193027,-3.7814730748855627,-3.763873529174163,-3.7388971037612784,-3.718046741696436,-3.697329583729711,-3.6577207258624447,-3.631855485592278,-3.6054754149778505,-3.5674945360190136,-3.540609280957218,-3.5084446591717384,-3.504666880897905,-3.5144041925522487,-3.515367677851397,-3.5169636120346484,-3.252268727734885,10.0
3000.0,-3.6292966143948395,-3.8289845285532924,-3.8728682029848205,-3.8677034501621677,-3.8799481002549197,-3.875548775780493,-3.8718453250871354,-3.8587508654154052,-3.8431239170844687,-3.8448724702855954,-3.81260113534867,-3.818154833831025,-3.7868021281270505,-3.777530251797326,-3.7537614719392565,-3.7359054043019833,-3.720771387652406,-3.6894701934867755,-3.658799044711537,-3.63945645711091,-3.6085048015567978,-3.5794909427694033,-3.543174267373296,-3.532877732047235,-3.517335617343097,-3.5224421823417487,-3.5209991147577524,-3.5532987233991506,-3.5708551194466405
##########################################
# ggF production, 34 decay at HL-LHC data  
##########################################
-1.0,200.0,300.0,400.0,500.0,600.0,700.0,800.0,900.0,1000.0,1100.0,1200.0,1300.0,1400.0,1500.0,1600.0,1700.0,1800.0,1900.0,2000.0,2100.0,2200.0,2300.0,2400.0,2500.0,2600.0,2700.0,2800.0,2900.0,3000.0
300.0,-2.9314558210671704,-2.561338202783035,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
400.0,-3.0542597664736624,-3.080335120695314,-2.5905165350355053,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
500.0,-3.392223334945339,-3.463034956379282,-3.48093897994492,-3.1368347920135626,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
600.0,-3.422000881443464,-3.507005817207779,-3.520124192262478,-3.518298695142137,-3.248558857052875,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
700.0,-3.4638475586452335,-3.517994479573928,-3.5318475643889236,-3.56200978051742,-3.5400251189749583,-3.4204680861862573,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
800.0,-3.473690195381698,-3.5353489105527904,-3.5569933486126937,-3.581916407514235,-3.5841028596668703,-3.570228733627642,-3.5039863304737464,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
900.0,-3.503179010531212,-3.5365829572268774,-3.55399943359802,-3.5936170175019195,-3.6047465060103834,-3.5923944594298485,-3.574094621028059,-3.53127556551951,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1000.0,-3.4984826092624144,-3.541624791739059,-3.558369067776437,-3.5849500507521452,-3.598334111228118,-3.6223300615931238,-3.6092707158923676,-3.5761144570006973,-3.5498568592883704,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1100.0,-3.4814979115349884,-3.5317117427186817,-3.54847896906082,-3.5859406416794872,-3.603307855847971,-3.6094449049442527,-3.598418215430506,-3.615492490515721,-3.5877198216824024,-3.5634337417540825,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1200.0,-3.482952824334373,-3.514403247077147,-3.5515455303840757,-3.5539533588704812,-3.5890118892038694,-3.589814181444784,-3.6100263351457684,-3.610529828425157,-3.58925447898696,-3.55324485783202,-3.57048117932208,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1300.0,-3.47864013469935,-3.5159142290627914,-3.53371824560062,-3.5526961799209325,-3.569395551487744,-3.5933640498035633,-3.599468972731277,-3.6144528226398727,-3.592276556212391,-3.5772037777986063,-3.5583253561132384,-3.5642089995615347,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1400.0,-3.4713102102944817,-3.5054878935530636,-3.5187005599364385,-3.541267345417722,-3.564644082773585,-3.570689918280183,-3.578628595750411,-3.5900524006744003,-3.580726014212957,-3.5958495363896863,-3.5684440341535573,-3.5488887919237024,-3.5588066856251097,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1500.0,-3.460120445579119,-3.486323413279603,-3.530158021665576,-3.5285878587414565,-3.5352152853379004,-3.5667335537043527,-3.565565292979278,-3.58597359491729,-3.5939153810314703,-3.56822690477462,-3.5713804043382122,-3.560055960588927,-3.5603434816673882,-3.5541262364303567,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1600.0,-3.4529287810603355,-3.509618804949132,-3.5170079711663567,-3.527641850657894,-3.5442899824920064,-3.555806030938344,-3.557624995000275,-3.5690810572529235,-3.583228232067503,-3.5701421547160925,-3.567395955836334,-3.574292493449122,-3.559948119963636,-3.5570584781239645,-3.549646500070954,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1700.0,-3.45928547147529,-3.498978798514942,-3.5236407474381055,-3.516230526615988,-3.5312764043644673,-3.5382303666092008,-3.5594024851381367,-3.5572594571935574,-3.562499510023474,-3.552436570037066,-3.5676827840227103,-3.5686425409748175,-3.557166597669367,-3.5427352424263217,-3.5506161101157967,-3.552802239873453,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1800.0,-3.483693550408262,-3.512838554818953,-3.5294686715794974,-3.5183348810717012,-3.527379961202482,-3.545778969347192,-3.5551108568627794,-3.5637015338039526,-3.566530671015032,-3.5662259431454437,-3.5665745380199545,-3.5726270905497466,-3.5671913459100972,-3.5571645805695,-3.541226160859355,-3.538190679806222,-3.5285398960532124,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1900.0,-3.479180195831364,-3.5132989291754373,-3.519076552277978,-3.522485207147302,-3.5411179151688446,-3.5526123428734984,-3.552792253199145,-3.5583873767313094,-3.564360322469557,-3.5503626167439695,-3.5639172891553548,-3.5540790685995325,-3.5658852777948873,-3.5647910782965813,-3.548350470913576,-3.558742183330731,-3.5444024323784866,-3.545749942421084,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2000.0,-3.4921867953907038,-3.5090406793831552,-3.5217701968330535,-3.5366447969299677,-3.5446582080391744,-3.552804419954218,-3.554706084375835,-3.561852269605409,-3.5625392650754106,-3.564932857864634,-3.552773231838667,-3.5585903426372187,-3.5619185719230746,-3.5583641289575,-3.5489759662914606,-3.550822311151842,-3.551862540664301,-3.5599119547401843,-3.556167015884923,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2100.0,-3.4991714624512857,-3.5308689017657238,-3.536198984612705,-3.5372305859848643,-3.5452412636452673,-3.571090240246938,-3.559804864112242,-3.5651121155469903,-3.5627076690911283,-3.5649526021357913,-3.5589282381670535,-3.5633136002280303,-3.561216860414772,-3.563424354358664,-3.5629600102873225,-3.5530291468366326,-3.563335222813011,-3.5679114709390984,-3.565129935636053,-3.5561987950288216,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2200.0,-3.4940482609354895,-3.527548691389661,-3.5346682972482095,-3.545870196023841,-3.5659684550318715,-3.563024755558694,-3.554393579960139,-3.558049040221223,-3.569372568542972,-3.5603216705443086,-3.5661433287230757,-3.5822231585212636,-3.571507729119365,-3.567059968831672,-3.574196789410447,-3.5603125260811406,-3.5659276886467115,-3.5741822468095314,-3.5646112873557256,-3.5563395574913264,-3.5491114222379454,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2300.0,-3.5046854776718046,-3.5363227304668383,-3.5517639488101502,-3.5567397996902717,-3.563315028767691,-3.571828194954453,-3.571477342449855,-3.5751846711896147,-3.581035930120199,-3.5811889115976627,-3.572454248739387,-3.5669935142421036,-3.5609546553312974,-3.5708682128892977,-3.574948458459819,-3.564886373053737,-3.57376956133174,-3.574806999980767,-3.565471729264551,-3.570776887439844,-3.5571392485248787,-3.568861964605933,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2400.0,-3.51063243960105,-3.5366005168418524,-3.556314097944497,-3.5623536532609483,-3.573373188727681,-3.5802799755043515,-3.5750838873669033,-3.5756156036653977,-3.583440110369312,-3.5976796971858858,-3.58219310297199,-3.5843351561009364,-3.5746478839065023,-3.578259090125219,-3.582069338597011,-3.58227595813024,-3.572297307121185,-3.575160051761015,-3.5755238888156717,-3.5676339742678302,-3.5756618474691324,-3.562934429367866,-3.5685196816368996,10.0,10.0,10.0,10.0,10.0,10.0
2500.0,-3.5165902829439513,-3.541220906451698,-3.559115644942416,-3.574999770663307,-3.5816601259198375,-3.583382811344818,-3.5918004595708424,-3.581364885521882,-3.585168045232518,-3.5952171334971013,-3.5911845729272427,-3.5880933078634336,-3.581611592090174,-3.580401414979182,-3.5826566205798103,-3.5882702737290284,-3.578221621095941,-3.578968499077377,-3.5787694705611814,-3.570437867546432,-3.57658354179171,-3.5763938399743256,-3.5713277646129233,-3.59385761565734,10.0,10.0,10.0,10.0,10.0
2600.0,-3.529220443701146,-3.546680540777086,-3.5750932371214255,-3.570752246156823,-3.5873862519371733,-3.5824627017389243,-3.597732804226382,-3.6124942160727627,-3.601415177674503,-3.5995575442107106,-3.584720883364789,-3.597630385614985,-3.596384986270393,-3.577763172866272,-3.5932839050041245,-3.5962783346151936,-3.5825331833259604,-3.5916314614842286,-3.583012190969404,-3.584537443097417,-3.5784437852519244,-3.5886484021932588,-3.579698800446467,-3.5721470197487024,-3.578894228045059,10.0,10.0,10.0,10.0
2700.0,-3.5284866516779134,-3.5519984466808907,-3.5750665927967633,-3.5814202688880754,-3.5929740139359008,-3.592272946750301,-3.6036486454366328,-3.6133500134645615,-3.6062096420475136,-3.604808736369302,-3.5971026477284203,-3.607157918086257,-3.6038024702978895,-3.5930738808121836,-3.5951012961438034,-3.601314000309798,-3.586375015412582,-3.5914075319138683,-3.590325013325932,-3.5946032690499106,-3.585102270185706,-3.590778070880812,-3.5899996789742947,-3.585156357059271,-3.5888568230348663,-3.3030454962727287,10.0,10.0,10.0
2800.0,-3.528136089529263,-3.5574738542391895,-3.575469790700703,-3.5920813250605796,-3.598856987335972,-3.602232602857218,-3.6102904197218164,-3.614729811799115,-3.6115333583290927,-3.610670854368388,-3.6099196141373144,-3.617277981432026,-3.611859523084076,-3.6086389053372154,-3.597764164132643,-3.6069325077408907,-3.590750152739818,-3.5917796710706082,-3.59841283515284,-3.605273559855495,-3.592181442260484,-3.59322384789207,-3.6004901420413358,-3.5987111483741296,-3.599020681011004,-3.604075491937528,-3.598848628271028,10.0,10.0
2900.0,-3.5392226840342196,-3.5655713857419515,-3.583077306156672,-3.5939035581688454,-3.600917381322998,-3.606671414640543,-3.615072170925949,-3.616523860027813,-3.6128416086416992,-3.61434021730061,-3.6182401491816254,-3.6203978626109854,-3.6191364097724534,-3.6122368108828833,-3.6080128486997824,-3.610387508506487,-3.6022104761867575,-3.6033202805912317,-3.6088229121717124,-3.610592525187491,-3.6027669435452396,-3.6000891760115206,-3.6035957181843754,-3.605235574850159,-3.6080081418869163,-3.600667494200254,-3.6041712628525064,-3.306668711968677,10.0
3000.0,-3.5503803685360844,-3.573812742755038,-3.5907460822202553,-3.5959206178047527,-3.603133856091526,-3.611420264021846,-3.6198633782083025,-3.6185859078917737,-3.614294608412549,-3.618171244866341,-3.626595596634079,-3.6238047452452418,-3.6266553087410736,-3.6162350352471178,-3.6184701353062447,-3.6139876584359008,-3.6139020313464303,-3.6148504157408996,-3.619319934257398,-3.616176316331497,-3.613506325097054,-3.6072663333477086,-3.6068928866030956,-3.611884856055294,-3.617226169065343,-3.5979935499987663,-3.609756800149207,-3.60769870763139,-3.603615189664658
##########################################
# bbH production, EZ decay at Run2 data 
##########################################
-1.0,200.0,300.0,400.0,500.0,600.0,700.0,800.0,900.0,1000.0,1100.0,1200.0,1300.0,1400.0,1500.0,1600.0,1700.0,1800.0,1900.0,2000.0,2100.0,2200.0,2300.0,2400.0,2500.0,2600.0,2700.0,2800.0,2900.0,3000.0
300.0,-0.7660635709762573,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
400.0,-2.2909882068634033,-2.422577381134033,-0.19792327284812927,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
500.0,-2.4158968925476074,-2.7580322742462156,-2.7066282749176023,-1.648688554763794,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
600.0,-2.4465765953063965,-2.8536572456359863,-3.0065503120422363,-2.907625675201416,-2.345714569091797,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
700.0,-2.4261107444763184,-2.901979923248291,-3.0459084510803223,-3.0773463249206543,-2.9899563789367676,-2.7143349647521973,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
800.0,-2.432013988494873,-2.934352397918701,-3.079148769378662,-3.1388726234436035,-3.1509366035461426,-3.055168628692627,-2.9011359214782715,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
900.0,-2.431217670440674,-2.926527500152588,-3.0669989585876465,-3.1597819328308105,-3.209439754486084,-3.197876453399658,-3.098184108734131,-3.044334888458252,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1000.0,-2.4242892265319824,-2.930385112762451,-3.0776562690734863,-3.1831135749816895,-3.2337775230407715,-3.2557311058044434,-3.246699810028076,-3.1469359397888184,-3.134552478790283,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1100.0,-2.430306911468506,-2.9191031455993652,-3.081737995147705,-3.1786885261535645,-3.241330623626709,-3.277164936065674,-3.289572238922119,-3.269869327545166,-3.196770191192627,-3.187629222869873,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1200.0,-2.4139227867126465,-2.9324498176574707,-3.086887836456299,-3.1786837577819824,-3.259774684906006,-3.2882227897644043,-3.308440685272217,-3.3057847023010254,-3.289863109588623,-3.2383265495300293,-3.240286350250244,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1300.0,-2.419191837310791,-2.9098715782165527,-3.0576767921447754,-3.1864466667175293,-3.2516541481018066,-3.3026089668273926,-3.32420015335083,-3.323298931121826,-3.3320775032043457,-3.3006396293640137,-3.261939525604248,-3.2397284507751465,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1400.0,-2.4168505668640137,-2.9000487327575684,-3.0640759468078613,-3.188368320465088,-3.245631694793701,-3.2991232872009277,-3.3253254890441895,-3.3464064598083496,-3.353492259979248,-3.337742328643799,-3.318363666534424,-3.2867541313171387,-3.3005967140197754,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1500.0,-2.422272205352783,-2.9078545570373535,-3.0671801567077637,-3.1805481910705566,-3.2543530464172363,-3.3045735359191895,-3.3221020698547363,-3.3509936332702637,-3.352118968963623,-3.363729953765869,-3.3547797203063965,-3.3371987342834473,-3.3146491050720215,-3.3312525749206543,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1600.0,-2.4130072593688965,-2.9052462577819824,-3.0758204460144043,-3.1714024543762207,-3.2476868629455566,-3.2959094047546387,-3.320952892303467,-3.34767484664917,-3.3592190742492676,-3.3741631507873535,-3.374573230743408,-3.3677496910095215,-3.3506979942321777,-3.335916042327881,-3.324190616607666,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1700.0,-2.398115634918213,-2.888528347015381,-3.067227840423584,-3.1788792610168457,-3.262526035308838,-3.297454357147217,-3.3290352821350098,-3.353806972503662,-3.375436305999756,-3.378936290740967,-3.3819355964660645,-3.3785786628723145,-3.3739724159240723,-3.366157054901123,-3.354217052459717,-3.3477416038513184,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1800.0,-2.415219783782959,-2.8917136192321777,-3.0518546104431152,-3.1611504554748535,-3.24180269241333,-3.28971529006958,-3.3291831016540527,-3.3502116203308105,-3.3657803535461426,-3.37697172164917,-3.390385150909424,-3.3926215171813965,-3.385960102081299,-3.3794941902160645,-3.365675449371338,-3.3578028678894043,-3.296581745147705,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1900.0,-2.3922791481018066,-2.8934779167175293,-3.0431666374206543,-3.166233539581299,-3.230525493621826,-3.28877592086792,-3.3097615242004395,-3.3375325202941895,-3.366943836212158,-3.3845582008361816,-3.383237361907959,-3.395310878753662,-3.391624927520752,-3.3911290168762207,-3.387176036834717,-3.3743014335632324,-3.3285775184631348,-3.3593621253967285,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2000.0,-2.4019875526428223,-2.881514072418213,-3.054114818572998,-3.172484874725342,-3.2335152626037598,-3.2859482765197754,-3.314134120941162,-3.3523812294006348,-3.3689608573913574,-3.3764901161193848,-3.395911693572998,-3.403865337371826,-3.4031262397766113,-3.4049525260925293,-3.4040274620056152,-3.392845630645752,-3.382631778717041,-3.3655991554260254,-3.375312328338623,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2100.0,-2.379814624786377,-2.8662362098693848,-3.0439200401306152,-3.1515135765075684,-3.226806163787842,-3.2671751976013184,-3.299142360687256,-3.3402552604675293,-3.3495631217956543,-3.357473850250244,-3.369633197784424,-3.379146099090576,-3.380018711090088,-3.3791842460632324,-3.3919825553894043,-3.3851304054260254,-3.373481273651123,-3.3760085105895996,-3.384324550628662,-3.377739429473877,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2200.0,-2.3604323863983154,-2.857581615447998,-3.031093120574951,-3.1327977180480957,-3.2116141319274902,-3.2668938636779785,-3.305088520050049,-3.3297648429870605,-3.3453001976013184,-3.3626809120178223,-3.3642544746398926,-3.3709731101989746,-3.3749499320983887,-3.3945717811584473,-3.388129711151123,-3.3854546546936035,-3.3770956993103027,-3.3915963172912598,-3.3784260749816895,-3.3723082542419434,-3.388887882232666,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2300.0,-2.3613932132720947,-2.8597941398620605,-3.0285229682922363,-3.143836498260498,-3.2117905616760254,-3.2645859718322754,-3.306051731109619,-3.3322157859802246,-3.3442749977111816,-3.3738484382629395,-3.372403621673584,-3.3790173530578613,-3.3912148475646973,-3.4011616706848145,-3.399411678314209,-3.389832019805908,-3.3899083137512207,-3.4039511680603027,-3.3881869316101074,-3.392068386077881,-3.39162015914917,-3.3910717964172363,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2400.0,-2.3748888969421387,-2.8519883155822754,-3.0287089347839355,-3.151008129119873,-3.220259189605713,-3.272019863128662,-3.2990946769714355,-3.336211681365967,-3.351942539215088,-3.3541979789733887,-3.3822169303894043,-3.368598461151123,-3.3973326683044434,-3.3932509422302246,-3.397265911102295,-3.407036304473877,-3.400055408477783,-3.393131732940674,-3.3979954719543457,-3.388763904571533,-3.396517276763916,-3.3959736824035645,-3.3987441062927246,10.0,10.0,10.0,10.0,10.0,10.0
2500.0,-2.379995822906494,-2.8466334342956543,-3.0319323539733887,-3.1408944129943848,-3.225895404815674,-3.2786288261413574,-3.308035373687744,-3.333484172821045,-3.3465352058410645,-3.3653321266174316,-3.3779683113098145,-3.385998249053955,-3.393904209136963,-3.398062229156494,-3.4069647789001465,-3.398958683013916,-3.4120144844055176,-3.4064784049987793,-3.401543140411377,-3.404590129852295,-3.401710033416748,-3.401991367340088,-3.4047999382019043,-3.400622844696045,10.0,10.0,10.0,10.0,10.0
2600.0,-2.385484218597412,-2.8556551933288574,-3.0223097801208496,-3.1506266593933105,-3.2281413078308105,-3.2783236503601074,-3.3151450157165527,-3.3338942527770996,-3.352233409881592,-3.3637633323669434,-3.3819642066955566,-3.3890929222106934,-3.3932652473449707,-3.3979573249816895,-3.408118724822998,-3.4048190116882324,-3.418942928314209,-3.4070792198181152,-3.4037747383117676,-3.406759738922119,-3.4118618965148926,-3.400804042816162,-3.4128775596618652,-3.410736560821533,-3.411184787750244,10.0,10.0,10.0,10.0
2700.0,-2.3724749088287354,-2.850419521331787,-3.025447368621826,-3.1471457481384277,-3.2226767539978027,-3.2693352699279785,-3.310929775238037,-3.3361449241638184,-3.3553900718688965,-3.3657612800598145,-3.383690357208252,-3.3917250633239746,-3.3978333473205566,-3.4017767906188965,-3.4099831581115723,-3.4128966331481934,-3.413611888885498,-3.4147133827209473,-3.410865306854248,-3.4171595573425293,-3.4191813468933105,-3.4080662727355957,-3.4184374809265137,-3.4119715690612793,-3.421694278717041,-3.11726713180542,10.0,10.0,10.0
2800.0,-2.3595168590545654,-2.845360279083252,-3.0286946296691895,-3.1437220573425293,-3.217197895050049,-3.2601847648620605,-3.3067240715026855,-3.3384242057800293,-3.3585562705993652,-3.3677830696105957,-3.385502338409424,-3.394385814666748,-3.4023919105529785,-3.4055724143981934,-3.4118428230285645,-3.4208455085754395,-3.408280849456787,-3.4222474098205566,-3.417874813079834,-3.42734956741333,-3.426429271697998,-3.4152235984802246,-3.4239449501037598,-3.4132208824157715,-3.4320225715637207,-3.4182944297790527,-3.429914951324463,10.0,10.0
2900.0,-2.3537161350250244,-2.8618922233581543,-3.031093120574951,-3.1466784477233887,-3.2172646522521973,-3.267714023590088,-3.30891752243042,-3.3352580070495605,-3.3616604804992676,-3.369180202484131,-3.3836569786071777,-3.3965935707092285,-3.4050955772399902,-3.408247470855713,-3.413926601409912,-3.4205737113952637,-3.4146275520324707,-3.422943592071533,-3.4244837760925293,-3.42643404006958,-3.4286084175109863,-3.426257610321045,-3.4228339195251465,-3.4212794303894043,-3.432356357574463,-3.4234204292297363,-3.432804584503174,-3.1324687004089355,10.0
3000.0,-2.3485710620880127,-2.8783717155456543,-3.033644199371338,-3.149634838104248,-3.21736478805542,-3.2751431465148926,-3.311091899871826,-3.332096576690674,-3.3648409843444824,-3.370605945587158,-3.38187837600708,-3.398806095123291,-3.40779447555542,-3.4109177589416504,-3.416019916534424,-3.42030668258667,-3.420931339263916,-3.423658847808838,-3.431016445159912,-3.425528049468994,-3.4307827949523926,-3.437072277069092,-3.421722888946533,-3.429194927215576,-3.4327187538146973,-3.4285082817077637,-3.435732364654541,-3.4334959983825684,-3.430696964263916
##########################################
# bbH production, EW decay at Run2 data 
##########################################
-1.0,200.0,300.0,400.0,500.0,600.0,700.0,800.0,900.0,1000.0,1100.0,1200.0,1300.0,1400.0,1500.0,1600.0,1700.0,1800.0,1900.0,2000.0,2100.0,2200.0,2300.0,2400.0,2500.0,2600.0,2700.0,2800.0,2900.0,3000.0
300.0,-1.703629732131958,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
400.0,-1.9107701778411865,-1.8157246112823486,0.4151267409324646,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
500.0,-2.1367790699005127,-2.271300077438354,-2.1202592849731445,-0.8877071142196655,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
600.0,-2.148709535598755,-2.4055399894714355,-2.5251402854919434,-2.2746684551239014,-1.7496612071990967,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
700.0,-2.14245343208313,-2.49074125289917,-2.658297061920166,-2.6905598640441895,-2.455665111541748,-2.150078058242798,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
800.0,-2.1877529621124268,-2.5155797004699707,-2.6968636512756348,-2.777797222137451,-2.7311339378356934,-2.5912251472473145,-2.4237170219421387,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
900.0,-2.14721941947937,-2.527977466583252,-2.730013370513916,-2.795945644378662,-2.831799030303955,-2.8376736640930176,-2.666393756866455,-2.5591769218444824,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1000.0,-2.1959116458892822,-2.5230040550231934,-2.7301039695739746,-2.8359475135803223,-2.8958096504211426,-2.9120030403137207,-2.869779109954834,-2.7223362922668457,-2.6662697792053223,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1100.0,-2.175100088119507,-2.5532498359680176,-2.7496495246887207,-2.8554978370666504,-2.915388584136963,-2.9492344856262207,-2.957393169403076,-2.9035439491271973,-2.777015209197998,-2.7502217292785645,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1200.0,-2.1795966625213623,-2.5507559776306152,-2.7473082542419434,-2.847801685333252,-2.9098334312438965,-2.9821696281433105,-3.0059876441955566,-3.006989002227783,-2.9473319053649902,-2.829352855682373,-2.818819522857666,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1300.0,-2.181957626342773,-2.5332465171813965,-2.747880458831787,-2.8369154930114746,-2.943955898284912,-3.0036892890930176,-3.0250134468078613,-3.043071508407592,-3.0395522117614746,-2.990910053253174,-2.8949990272521973,-2.846871852874756,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1400.0,-2.155273199081421,-2.550097942352295,-2.749692440032959,-2.8576626777648926,-2.9437508583068848,-2.9878106117248535,-3.0465140342712402,-3.0590298175811763,-3.0775733947753903,-3.048323965072631,-3.000285482406616,-2.928414678573608,-2.9374804496765137,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1500.0,-2.1564080715179443,-2.5238003730773926,-2.737199306488037,-2.8512778282165527,-2.9569926261901855,-3.0140843391418457,-3.053982973098755,-3.083633184432983,-3.1000008583068848,-3.0772638797760004,-3.0712809562683105,-3.0300057888031002,-2.969065141677856,-2.96895170211792,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1600.0,-2.178800344467163,-2.5382819175720215,-2.7296700477600098,-2.865029811859131,-2.940422534942627,-2.99830412864685,-3.0578148365020748,-3.0997815132141113,-3.1202508449554434,-3.1284519672393793,-3.11685824394226,-3.086449146270752,-3.0588615894317623,-3.0084327697753905,-2.9916077136993406,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1700.0,-2.1503546237945557,-2.5311484336853027,-2.7158656120300293,-2.8693833351135254,-2.9406609535217285,-3.020304632186889,-3.0644131183624266,-3.09723629951477,-3.120805263519287,-3.1370456218719474,-3.1382670402526855,-3.131652975082397,-3.11912202835083,-3.0780022144317623,-3.04768705368042,-3.045295858383178,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1800.0,-2.1492650508880615,-2.5293936729431152,-2.724372386932373,-2.8510632514953613,-2.9589333534240723,-3.0289855003356934,-3.074422693252563,-3.128377199172973,-3.1325969219207757,-3.149344968795776,-3.153003931045532,-3.1493823528289795,-3.1464991092681878,-3.1262556552886953,-3.085338830947875,-3.0660253047943113,-2.9594674110412598,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1900.0,-2.1663787364959717,-2.530142307281494,-2.714010715484619,-2.8459229469299316,-2.9372658729553223,-3.0229392051696777,-3.076225757598877,-3.1185498237609863,-3.125241613388061,-3.1651911258697507,-3.1741490364074707,-3.1760138034820553,-3.172027111053467,-3.152810573577881,-3.1513609886169434,-3.118530750274658,-3.034108686447143,-3.0683618068695067,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2000.0,-2.1399881839752197,-2.5458016395568848,-2.7314438819885254,-2.8454318046569824,-2.9459244251251215,-3.0207579135894767,-3.0770255565643305,-3.100619554519653,-3.151812314987182,-3.167053699493408,-3.176747465133666,-3.1925141811370845,-3.177803564071655,-3.18259859085083,-3.174583864212036,-3.161970615386963,-3.10907769203186,-3.0800396442413325,-3.084133148193359,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2100.0,-2.1376874446868896,-2.492882251739502,-2.6855387687683105,-2.8268542289733887,-2.9234328269958496,-2.9989630222320556,-3.051961517333984,-3.085264062881469,-3.1237369060516347,-3.139882135391235,-3.154405832290649,-3.1693547725677487,-3.179060459136963,-3.1727053165435786,-3.1622519493103027,-3.1567063331604004,-3.1478705406188965,-3.115278768539428,-3.114816188812256,-3.1123534679412836,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2200.0,-2.15351448059082,-2.5174012184143066,-2.6991477012634277,-2.8196206092834473,-2.921265411376953,-2.980649518966674,-3.0585204601287836,-3.0958063602447505,-3.1291015148162833,-3.1446345806121823,-3.162414073944092,-3.1735651493072505,-3.180537271499633,-3.1889626979827876,-3.1778502941131586,-3.176008701324463,-3.1673684120178223,-3.1563916206359863,-3.136536121368408,-3.134367990493774,-3.1167601108551017,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2300.0,-2.1660120487213135,-2.503386974334717,-2.7038207054138184,-2.8358426094055176,-2.9223504066467285,-2.9943814277648926,-3.045618295669555,-3.103241109848022,-3.126106119155883,-3.1454803943634033,-3.1686224937438965,-3.1809678077697754,-3.190661907196045,-3.2028450965881348,-3.1962695121765137,-3.183046817779541,-3.191882610321045,-3.1728711128234863,-3.16337251663208,-3.1451486110687252,-3.141583108901977,-3.125923871994018,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2400.0,-2.148876428604126,-2.492729663848877,-2.6994576454162598,-2.8330531120300293,-2.916953277587891,-3.0034339904785154,-3.053758668899536,-3.095160961151123,-3.136965274810791,-3.1449196338653564,-3.1718459129333496,-3.187009334564209,-3.192476797103881,-3.206230640411377,-3.194777011871338,-3.2024683952331543,-3.1999909877777095,-3.194014072418213,-3.1730237007141113,-3.172079563140869,-3.166920137405395,-3.1538262367248535,-3.140069055557251,10.0,10.0,10.0,10.0,10.0,10.0
2500.0,-2.1351535320281982,-2.4841275215148926,-2.685328960418701,-2.8144755363464355,-2.910448455810547,-3.003879022598266,-3.0520670413970934,-3.1033672809600823,-3.1341016292572017,-3.1575460910797113,-3.1753736019134515,-3.1892075538635254,-3.2006897926330566,-3.216892719268799,-3.216587543487549,-3.221789836883545,-3.2131733894348145,-3.2024683952331543,-3.2082810401916504,-3.1962027549743652,-3.1873645305633542,-3.1788315773010254,-3.165761232376098,-3.1602050304412836,10.0,10.0,10.0,10.0,10.0
2600.0,-2.1231868267059326,-2.5047507286071777,-2.682730197906494,-2.8388991355895996,-2.9200711250305176,-2.995157623291015,-3.0532119274139395,-3.0977316379547113,-3.135839986801147,-3.1558003425598145,-3.1817688941955566,-3.2009758949279785,-3.2009997367858887,-3.221818447113037,-3.2241263389587402,-3.227297306060791,-3.229285717010498,-3.221627712249756,-3.2139840126037598,-3.208076000213623,-3.2015814781188965,-3.192916059494018,-3.181074666976928,-3.165116357803344,-3.179255962371826,10.0,10.0,10.0,10.0
2700.0,-2.132380247116089,-2.4968161582946777,-2.6826729774475098,-2.8277363777160645,-2.908569812774658,-2.995813417434692,-3.0517913341522207,-3.096086740493774,-3.1345549106597894,-3.1596150398254395,-3.183518886566162,-3.204246997833252,-3.2047762870788574,-3.221489429473877,-3.2275595664978027,-3.2287087440490723,-3.2342591285705566,-3.2305970191955566,-3.22438383102417,-3.2227673530578613,-3.2176222801208496,-3.2122387886047363,-3.1940469264984124,-3.189293384552002,-3.189889430999756,-2.8961027622222897,10.0,10.0,10.0
2800.0,-2.1432855129241943,-2.490464687347412,-2.683598041534424,-2.8167691230773926,-2.897381258010864,-2.996832132339477,-3.0505997180938715,-3.0945773601531976,-3.1333866596221918,-3.163443422317505,-3.1855263710021973,-3.2075467109680176,-3.208579969406127,-3.2213845252990723,-3.2310214042663574,-3.230201244354248,-3.2397189140319824,-3.239513874053955,-3.234607219696045,-3.2371726036071777,-3.233381748199463,-3.230988025665283,-3.2067885398864746,-3.2125868797302246,-3.200441837310791,-3.1971325874328613,-3.1959786415100098,10.0,10.0
2900.0,-2.136352300643921,-2.4966683387756348,-2.6927437782287598,-2.8257908821105957,-2.9138436317443848,-3.0040425777435296,-3.049595022201537,-3.100096178054809,-3.1435971736907953,-3.169537019729614,-3.1875935077667235,-3.2012667655944824,-3.211428165435791,-3.2226433753967285,-3.235527515411377,-3.234006404876709,-3.243457317352295,-3.2485976219177246,-3.24360990524292,-3.2441534996032715,-3.242732524871826,-3.2389750480651855,-3.224679470062256,-3.2251992225646973,-3.2152905464172363,-3.209420680999756,-3.2059826850891113,-2.9117938041687013,10.0
3000.0,-2.132120370864868,-2.5039639472961426,-2.7021803855895996,-2.835175037384033,-2.930037021636963,-3.0117109775543205,-3.048716497421264,-3.1056663990020748,-3.1536768436431877,-3.175644636154174,-3.1897711277008054,-3.194986200332641,-3.214298725128174,-3.2239737510681152,-3.2400574684143066,-3.2378878593444824,-3.2473196983337402,-3.2576146125793457,-3.252440929412842,-3.251091480255127,-3.2519497871398926,-3.247114658355713,-3.2420554161071777,-3.237549304962158,-3.2298436164855957,-3.221498966217041,-3.2159438133239746,-3.212823057174682,-3.2145323753356934
##########################################
# bbH production, NW decay at Run2 data 
##########################################
-1.0,200.0,300.0,400.0,500.0,600.0,700.0,800.0,900.0,1000.0,1100.0,1200.0,1300.0,1400.0,1500.0,1600.0,1700.0,1800.0,1900.0,2000.0,2100.0,2200.0,2300.0,2400.0,2500.0,2600.0,2700.0,2800.0,2900.0,3000.0
300.0,-1.0982817411422727,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
400.0,-2.2463014125823975,-1.6408970355987549,-0.26272186636924744,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
500.0,-2.461462354660034,-2.358670473098755,-2.9145827293395996,-0.4250567555427551,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
600.0,-2.7519001960754395,-2.6292290687561035,-2.3924478530883784,-1.7854623794555657,-1.2545969486236572,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
700.0,-2.7663722038269043,-2.8759541511535645,-2.6453843116760254,-2.353942632675171,-1.8623998165130615,-1.6354925870895378,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
800.0,-2.870217800140381,-2.9596056938171387,-2.860189914703369,-2.653233051300049,-2.336395025253296,-1.8650009632110596,-1.9697597026824951,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
900.0,-2.9189994812011717,-3.01777982711792,-2.9415669441223145,-2.842027187347412,-2.627135753631592,-2.3224380016326904,-1.8813526630401605,-2.0853402614593506,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1000.0,-2.9724662780761717,-3.0863776206970215,-3.0212464332580566,-2.921959400177002,-2.8260531425476074,-2.6300110816955566,-2.333812952041626,-1.9855123043060297,-2.2397854328155518,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1100.0,-2.9938072681427004,-3.1320109367370605,-3.0676188468933105,-3.0129923820495605,-2.9156317710876465,-2.805863857269287,-2.6338400840759277,-2.342374563217163,-2.113046884536743,-2.380401134490967,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1200.0,-3.002449083328247,-3.1632533073425293,-3.1459059715270996,-3.0649411678314205,-2.9992403984069824,-2.8990330696105957,-2.7980151176452637,-2.628833293914795,-2.3546531200408936,-2.141564130783081,-2.413059711456299,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1300.0,-3.0152504444122314,-3.1835570335388184,-3.161698818206787,-3.1318154335021973,-3.077017307281494,-2.9841723442077637,-2.902599811553955,-2.8185906410217285,-2.639252185821533,-2.4052443504333496,-2.2551395893096924,-2.441035747528076,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1400.0,-3.0430270671844477,-3.205467700958252,-3.194366931915283,-3.174525737762451,-3.115563821792602,-3.071977138519287,-2.9795660972595215,-2.9035439491271973,-2.793656826019287,-2.6083006858825684,-2.4131789207458496,-2.350447416305542,-2.5303616523742676,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1500.0,-3.0498695373535156,-3.219515323638916,-3.221494197845459,-3.1920828819274902,-3.154789447784424,-3.111624479293823,-3.0604410648345937,-2.9747977256774902,-2.8853907585144043,-2.786790370941162,-2.6329102516174316,-2.486015796661377,-2.4520649909973145,-2.560616970062256,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1600.0,-3.0640190124511717,-3.241364002227783,-3.2319369316101074,-3.221465587615967,-3.192206859588623,-3.16124243736267,-3.1049838066101074,-3.0496134757995605,-2.9697623252868652,-2.9121031761169434,-2.81089448928833,-2.6605429649353027,-2.5191798210144043,-2.4999871253967285,-2.6274361610412598,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1700.0,-3.064275360107422,-3.251372814178467,-3.2644524574279785,-3.237673282623291,-3.220149517059326,-3.1935324668884277,-3.1430037021636954,-3.103834629058838,-3.0469314098358145,-2.9815831184387207,-2.8740086555480957,-2.800795078277588,-2.690774440765381,-2.5353493690490723,-2.512389659881592,-2.209167718887329,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1800.0,-3.0652595520019528,-3.2561984062194824,-3.2682766914367676,-3.2661118507385254,-3.2337918281555176,-3.2061305046081543,-3.1834064960479735,-3.1471112728118893,-3.086497735977172,-3.030611515045166,-2.9792799949645996,-2.9014363288879395,-2.7926840782165527,-2.6829113960266113,-2.576185703277588,-2.322821855545044,-2.6884617805480957,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1900.0,-3.073943328857422,-3.2591500282287598,-3.2821145057678223,-3.275963306427002,-3.2549586296081543,-3.2343592643737793,-3.2007040977478027,-3.1707301139831543,-3.1341280937194824,-3.0831284999847406,-3.0388846397399902,-2.9769911766052246,-2.89326810836792,-2.799006938934326,-2.6921238899230957,-2.483297824859619,-2.668220043182373,-2.7311148643493652,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2000.0,-3.086096954345703,-3.275686740875244,-3.3012118339538574,-3.2856717109680176,-3.2740702629089355,-3.2552924156188965,-3.2371773719787598,-3.202296733856201,-3.1705370426177972,-3.1384054660797114,-3.091633367538452,-3.029505777359008,-2.9925049304962155,-2.8927721977233887,-2.811004161834717,-2.670833110809326,-2.6603713035583496,-2.723447322845459,-2.7710979938507077,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2100.0,-3.0573997497558594,-3.2598795890808105,-3.2816901206970215,-3.2696118354797363,-3.257781505584717,-3.240119457244873,-3.2239832878112793,-3.20487642288208,-3.1672893047332757,-3.1367699146270747,-3.1104982852935787,-3.0567821025848376,-3.018510198593139,-2.9545559883117676,-2.8643813133239746,-2.8132739067077637,-2.753364086151123,-2.7279629707336426,-2.770010471343994,-2.8198208808898926,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2200.0,-3.0619361877441404,-3.2630934715270996,-3.2863106727600098,-3.28969144821167,-3.2745041847229004,-3.2596888542175293,-3.235999584197998,-3.2177557945251465,-3.197685718536377,-3.160471391677856,-3.1529297828674316,-3.100100851058959,-3.0722824573516845,-3.015319347381592,-2.9617939472198485,-2.8867545127868652,-2.830697536468506,-2.788435459136963,-2.7668922901153565,-2.798544406890869,-2.856679534912109,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2300.0,-3.064403533935547,-3.2647957801818848,-3.2975640296936035,-3.288489818572998,-3.290759563446045,-3.270017147064209,-3.260885715484619,-3.2331480979919434,-3.2159390449523926,-3.2061543464660645,-3.1575273990631096,-3.1394989490509033,-3.0913529872894285,-3.052791357040405,-3.0199074268341057,-2.9682613849639887,-2.9144984722137446,-2.8488030433654785,-2.8151001930236816,-2.8156410217285153,-2.843691349029541,-2.8758015632629395,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2400.0,-3.0559806823730464,-3.2702698707580566,-3.2972779273986816,-3.304196834564209,-3.2807936668395996,-3.2780613899230957,-3.2643094062805176,-3.2465710639953613,-3.2342305183410645,-3.2177557945251465,-3.1904711723327637,-3.169214582443237,-3.13862509727478,-3.1065001487731934,-3.069832611083984,-3.0322254657745358,-2.9714694023132324,-2.9005064964294434,-2.8584411144256587,-2.851039409637451,-2.8364386558532715,-2.8730502128601074,-2.8951849460601804,10.0,10.0,10.0,10.0,10.0,10.0
2500.0,-3.054882049560547,-3.272439479827881,-3.306213855743408,-3.311840534210205,-3.2996859550476074,-3.2911744117736816,-3.28513765335083,-3.266793727874756,-3.250338077545166,-3.2370247840881348,-3.2087435722351074,-3.1971611976623535,-3.176032543182373,-3.153473377227783,-3.09723629951477,-3.0637850761413574,-3.043202352523803,-2.9719530582427973,-2.9348721504211426,-2.8906311988830566,-2.8699455261230473,-2.883194017410278,-2.9002364635467526,-2.923796844482422,10.0,10.0,10.0,10.0,10.0
2600.0,-3.07050552368164,-3.275681972503662,-3.311954975128174,-3.317185878753662,-3.3166613578796387,-3.301750659942627,-3.2841267585754395,-3.2761778831481934,-3.26285982131958,-3.2546916007995605,-3.2399239540100098,-3.213249683380127,-3.1918396949768066,-3.1739583015441895,-3.139232587814331,-3.109988927841186,-3.0665813922882075,-3.027695465087891,-2.9954956531524655,-2.943623781204223,-2.915848970413208,-2.917419099807739,-2.9171775817871093,-2.9520997524261468,-2.959163045883179,10.0,10.0,10.0,10.0
2700.0,-3.071169281005859,-3.2758536338806152,-3.3134379386901855,-3.3222928047180176,-3.322540760040283,-3.3089652061462402,-3.2947936058044434,-3.2857909202575684,-3.2804932594299316,-3.266173839569092,-3.2444729804992676,-3.2238593101501465,-3.209625720977783,-3.197242259979248,-3.1628670692443848,-3.1428214550018305,-3.1042551517486565,-3.0638542175292964,-3.0417957782745355,-2.994091033935547,-2.9674482822418207,-2.9527470111846923,-2.9451332092285156,-2.960161590576172,-2.9675727844238273,-2.6855217933654782,10.0,10.0,10.0
2800.0,-3.0719383239746088,-3.2761683464050293,-3.315025806427002,-3.3274617195129395,-3.328434467315674,-3.316098690032959,-3.305288791656494,-3.2952418327331543,-3.2975687980651855,-3.277489185333252,-3.249088764190674,-3.234449863433838,-3.2272591590881348,-3.2197299003601074,-3.1856980323791504,-3.1741305828094473,-3.1398262977600098,-3.0981475353240957,-3.0856192111968985,-3.041113519668578,-3.015108251571655,-2.986032009124756,-2.9720771789550775,-2.9684015750885004,-2.976096343994141,-2.9865515232086177,-2.99830412864685,10.0,10.0
2900.0,-3.0755500793457027,-3.2815184593200684,-3.3195176124572754,-3.33058500289917,-3.3253111839294434,-3.3216443061828613,-3.3123316764831543,-3.306957721710205,-3.3001866340637207,-3.286348819732666,-3.2627358436584473,-3.254438877105713,-3.2410922050476074,-3.2345833778381348,-3.2023396492004395,-3.1930702686309806,-3.1619277000427246,-3.1401391506195067,-3.1166012287139884,-3.080226564407348,-3.0529922962188714,-3.0210756778717034,-3.003191375732422,-2.9963835239410397,-2.9964115619659424,-3.0024537563323968,-3.008411836624145,-2.7423746585845943,10.0
3000.0,-3.079280853271484,-3.2869114875793457,-3.324052333831787,-3.3337655067443848,-3.322235584259033,-3.3271660804748535,-3.319331645965576,-3.3184781074523926,-3.3028950691223145,-3.2952561378479004,-3.276139736175537,-3.2737174034118652,-3.2546677589416504,-3.249274730682373,-3.2185708522796626,-3.2114351749420162,-3.1833901405334473,-3.1794157505035394,-3.1459107398986816,-3.117026472091674,-3.088694047927856,-3.0545156955718986,-3.032945108413695,-3.0230383396148675,-3.016201734542846,-3.0180569171905516,-3.018549346923828,-3.0434059143066405,-3.048538923263549
##########################################
# bbH production, 34 decay at Run2 data 
##########################################
-1.0,200.0,300.0,400.0,500.0,600.0,700.0,800.0,900.0,1000.0,1100.0,1200.0,1300.0,1400.0,1500.0,1600.0,1700.0,1800.0,1900.0,2000.0,2100.0,2200.0,2300.0,2400.0,2500.0,2600.0,2700.0,2800.0,2900.0,3000.0
300.0,-3.0827059745788574,-2.026343584060669,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
400.0,-3.2262625694274902,-3.1363120079040527,-2.0267298221588135,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
500.0,-2.716862058639525,-2.788522720336913,-2.8232590675353997,-2.5782837867736816,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
600.0,-2.770975112915038,-2.800771713256835,-2.862387323379516,-2.8673308372497557,-2.7087225914001465,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
700.0,-2.8649365901947017,-2.901023292541503,-2.88620843887329,-2.9235486507415764,-2.9246141433715813,-2.912374973297119,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
800.0,-2.9031386375427246,-2.9336686611175526,-2.94811053276062,-2.9585542201995847,-2.9664414405822748,-2.9720548152923585,-2.9489197731018066,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
900.0,-2.9191126823425293,-2.9444804668426507,-2.9580041408538817,-2.9685797691345215,-2.9924168586730957,-2.991401195526123,-2.98392915725708,-2.9717650413513184,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1000.0,-2.9217352867126465,-2.946475839614868,-2.962275981903076,-2.979175090789795,-2.9997410774230957,-3.005143642425537,-2.9958882331848145,-2.9815735816955566,-2.976876735687256,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1100.0,-2.9260315895080566,-2.944580554962158,-2.9609885215759277,-2.9738821983337402,-3.0105700492858887,-3.031689167022705,-3.0226149559020996,-2.990004062652588,-2.9766812324523926,-2.981025218963623,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1200.0,-2.917109966278076,-2.942172002792358,-2.964369297027588,-2.9741063117980957,-3.008510112762451,-3.028494358062744,-3.0262484550476074,-3.0230298042297363,-2.9986634254455566,-2.9753174781799316,-2.988831043243408,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1300.0,-2.903381824493408,-2.9371180534362793,-2.9473891258239746,-2.977043628692627,-2.997042179107666,-3.019753932952881,-3.0222859382629395,-3.0160393714904785,-3.0192532539367676,-2.9893507957458496,-2.9736533164978027,-2.9729952812194824,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1400.0,-2.899509906768799,-2.9321494102478027,-2.9510083198547363,-2.9709877967834473,-2.985569477081299,-3.0073132514953613,-3.0156197547912598,-3.010913372039795,-3.0079712867736816,-2.990180492401123,-2.9853453636169434,-2.971250057220459,-2.9810872077941895,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1500.0,-2.8944315910339355,-2.921053409576416,-2.946254253387451,-2.947627544403076,-2.975851535797119,-2.9936423301696777,-2.999326229095459,-3.0022683143615723,-3.0116095542907715,-3.004666805267334,-2.990938663482666,-2.9753222465515137,-2.9566731452941895,-2.9663100242614746,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1600.0,-2.892815113067627,-2.926675319671631,-2.933393955230713,-2.9467644691467285,-2.965475559234619,-2.9901137351989746,-2.9988303184509277,-2.9925217628479004,-3.001595973968506,-2.998439311981201,-2.9893031120300293,-2.981955051422119,-2.963792324066162,-2.965580463409424,-2.974120616912842,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1700.0,-2.8861823081970215,-2.917567729949951,-2.9463162422180176,-2.950026035308838,-2.9666342735290527,-2.9940857887268066,-2.9906764030456543,-2.995974063873291,-3.0026402473449707,-2.995072841644287,-2.9865612983703613,-2.995950222015381,-2.986022472381592,-2.9761948585510254,-2.9771533012390137,-2.9746546745300293,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1800.0,-2.906071186065674,-2.9325642585754395,-2.945467472076416,-2.9583897590637207,-2.9817309379577637,-3.000060558319092,-3.000365734100342,-2.9963555335998535,-2.999617099761963,-3.003589153289795,-2.9914727210998535,-2.9942049980163574,-2.987553119659424,-2.9837050437927246,-2.980705738067627,-2.9701056480407715,-2.9513278007507324,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1900.0,-2.9046168327331543,-2.938910961151123,-2.944523334503174,-2.9599156379699707,-2.980286121368408,-2.9998888969421387,-3.0076851844787598,-3.003736972808838,-3.0004944801330566,-2.9905238151550293,-3.0046286582946777,-2.990180492401123,-2.9880824089050293,-2.995044231414795,-2.9820361137390137,-2.9789271354675293,-2.959176540374756,-2.9760899543762207,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2000.0,-2.917257785797119,-2.937361240386963,-2.969271183013916,-2.9835429191589355,-2.9829039573669434,-3.0123629570007324,-3.01564359664917,-3.0156960487365723,-3.017150402069092,-3.0063881874084473,-3.003894329071045,-3.0059828758239746,-2.998701572418213,-3.000375270843506,-2.989722728729248,-2.9913535118103027,-2.978254795074463,-2.9737868309020996,-2.978559970855713,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2100.0,-2.9006876945495605,-2.9319491386413574,-2.950011730194092,-2.961160182952881,-2.978550434112549,-2.9986062049865723,-3.0053200721740723,-3.0024733543395996,-3.006655216217041,-2.9934372901916504,-3.0037178993225098,-2.99277925491333,-2.9888501167297363,-2.996398448944092,-2.984982967376709,-2.9858269691467285,-2.987548351287842,-2.984067440032959,-2.980238437652588,-2.9818263053894043,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2200.0,-2.914167881011963,-2.9562392234802246,-2.9655137062072754,-2.9803576469421387,-2.9956259727478027,-3.0076518058776855,-3.0119147300720215,-3.013063907623291,-3.009735584259033,-3.0137743949890137,-3.0093207359313965,-3.005143642425537,-3.007117748260498,-3.0078091621398926,-2.9988350868225098,-3.0035653114318848,-2.996446132659912,-2.9935755729675293,-3.000980854034424,-2.9894604682922363,-2.9908432960510254,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2300.0,-2.9185595512390137,-2.9534687995910645,-2.9754605293273926,-2.9851832389831543,-3.002048969268799,-3.021317958831787,-3.019334316253662,-3.0172696113586426,-3.0160298347473145,-3.013521671295166,-3.0027213096618652,-3.0085339546203613,-3.0090394020080566,-3.0076708793640137,-3.000256061553955,-3.0027308464050293,-3.002058506011963,-2.996303081512451,-3.0029025077819824,-2.998844623565674,-2.9992833137512207,-3.004852771759033,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2400.0,-2.9460253715515137,-2.9661669731140137,-2.983004093170166,-2.9999032020568848,-3.0181756019592285,-3.0317606925964355,-3.0330004692077637,-3.030630588531494,-3.0258431434631348,-3.0250420570373535,-3.03029203414917,-3.0254759788513184,-3.0252280235290527,-3.019601345062256,-3.0198683738708496,-3.0111279487609863,-3.017050266265869,-3.0098214149475098,-3.015514850616455,-3.0044808387756348,-3.009411334991455,-3.0139317512512207,-3.015367031097412,10.0,10.0,10.0,10.0,10.0,10.0
2500.0,-2.948662281036377,-2.972594738006592,-2.9906764030456543,-3.0069079399108887,-3.0157580375671387,-3.0316033363342285,-3.03886079788208,-3.036872386932373,-3.0315985679626465,-3.033806324005127,-3.0363430976867676,-3.0364813804626465,-3.023730754852295,-3.0195727348327637,-3.033186435699463,-3.026620388031006,-3.0259480476379395,-3.0239882469177246,-3.0206408500671387,-3.0177369117736816,-3.0247130393981934,-3.0087246894836426,-3.0213799476623535,-3.0191054344177246,10.0,10.0,10.0,10.0,10.0
2600.0,-2.943636417388916,-2.9745020866394043,-2.98726224899292,-3.0077567100524902,-3.0192675590515137,-3.0358519554138184,-3.0365195274353027,-3.0369200706481934,-3.038817882537842,-3.0391993522644043,-3.0491318702697754,-3.0342116355895996,-3.0405869483947754,-3.040086269378662,-3.030935764312744,-3.0270113945007324,-3.0197253227233887,-3.0272164344787598,-3.0287375450134277,-3.0223336219787598,-3.020998477935791,-3.019324779510498,-3.0252280235290527,-3.02055025100708,-3.021608829498291,10.0,10.0,10.0,10.0
2700.0,-2.9470744132995605,-2.9809632301330566,-2.9919638633728027,-3.0126585960388184,-3.025399684906006,-3.0401816368103027,-3.0419697761535645,-3.0410542488098145,-3.0433621406555176,-3.0471339225769043,-3.0459036827087402,-3.0389513969421387,-3.042809009552002,-3.04249906539917,-3.035165309906006,-3.0358853340148926,-3.0273165702819824,-3.030301570892334,-3.033935070037842,-3.028007984161377,-3.0254664421081543,-3.0300679206848145,-3.0323615074157715,-3.0266013145446777,-3.023568630218506,-2.726212978363037,10.0,10.0,10.0
2800.0,-2.9507079124450684,-2.987710475921631,-2.996903896331787,-3.0177464485168457,-3.031813144683838,-3.0445780754089355,-3.0475821495056152,-3.0454792976379395,-3.0482211112976074,-3.0552401542663574,-3.0430188179016113,-3.0441536903381348,-3.0454506874084473,-3.045231342315674,-3.039733409881592,-3.0454792976379395,-3.035494327545166,-3.033987522125244,-3.039580821990967,-3.0342116355895996,-3.0303874015808105,-3.0410494804382324,-3.0397143363952637,-3.0329670906066895,-3.025890827178955,-3.02724027633667,-3.033071994781494,10.0,10.0
2900.0,-2.9618754386901855,-2.988492488861084,-3.0056967735290527,-3.024641513824463,-3.0369105339050293,-3.0471386909484863,-3.051969051361084,-3.0503764152526855,-3.056112766265869,-3.058377742767334,-3.0539193153381348,-3.0526270866394043,-3.0552544593811035,-3.054586887359619,-3.046452045440674,-3.0508627891540527,-3.0436911582946777,-3.0404772758483887,-3.043753147125244,-3.0416312217712402,-3.03794527053833,-3.0471434593200684,-3.0427565574645996,-3.0355420112609863,-3.033029079437256,-3.038407802581787,-3.0412020683288574,-2.7453818321228027,10.0
3000.0,-2.9729905128479004,-2.9893507957458496,-3.014418125152588,-3.031651020050049,-3.042236804962158,-3.0500426292419434,-3.056532382965088,-3.0556788444519043,-3.0641188621520996,-3.0617966651916504,-3.0649771690368652,-3.061286449432373,-3.0651917457580566,-3.064195156097412,-3.0534186363220215,-3.0566039085388184,-3.052135944366455,-3.0471529960632324,-3.0480828285217285,-3.0494275093078613,-3.0458273887634277,-3.053370952606201,-3.0462088584899902,-3.038221836090088,-3.0404438972473145,-3.0496373176574707,-3.0497756004333496,-3.0464138984680176,-3.0474915504455566
##########################################
# bbH production, EZ decay at HL-LHC data  
##########################################
-1.0,200.0,300.0,400.0,500.0,600.0,700.0,800.0,900.0,1000.0,1100.0,1200.0,1300.0,1400.0,1500.0,1600.0,1700.0,1800.0,1900.0,2000.0,2100.0,2200.0,2300.0,2400.0,2500.0,2600.0,2700.0,2800.0,2900.0,3000.0
300.0,-1.365315543439874,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
400.0,-3.0031116569063503,-3.156599550641963,-0.8449087797326801,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
500.0,-3.138375906563429,-3.425193208041464,-3.3809434244689647,-2.363373783635828,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
600.0,-3.166103263490902,-3.4548902429532653,-3.5587894368861934,-3.4820836654475515,-2.976011036095042,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
700.0,-3.1583995858804865,-3.4842390051095773,-3.6016014320258707,-3.64888927625001,-3.5401460302113903,-3.2778293693191864,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
800.0,-3.165903581993473,-3.493224371626016,-3.6345261910013793,-3.7200499709513664,-3.738012624836237,-3.6074880725147214,-3.4703672335367157,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
900.0,-3.171388893097069,-3.4828182392763787,-3.6332212026615984,-3.7511026312495415,-3.805888331579144,-3.7893557851844504,-3.665931903229014,-3.622362556782876,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1000.0,-3.150783076583183,-3.4842876621176266,-3.6310026166247735,-3.772214983245465,-3.837776960802732,-3.8655385463014875,-3.8472904303357796,-3.725391274496902,-3.7271670986827314,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1100.0,-3.1616859131472785,-3.472394884147713,-3.6405661417737316,-3.7628820764353463,-3.846464288539415,-3.8850733124076404,-3.9018985404152606,-3.8742862628705788,-3.7802192580572185,-3.784928127576131,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1200.0,-3.144044511264778,-3.480773085674714,-3.648243915028932,-3.766362789979928,-3.8570614936262877,-3.899941442239199,-3.918816050259969,-3.9191820756511135,-3.895836860578824,-3.8301710612499598,-3.837147325496457,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1300.0,-3.152930495475633,-3.45635613529544,-3.6152770133301058,-3.7700049719259296,-3.854036339046303,-3.9119085253857655,-3.943256582438941,-3.940991517621308,-3.9460078083060193,-3.908196675120332,-3.8621892944859093,-3.8368794042020173,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1400.0,-3.1419438593132485,-3.4482084243218254,-3.6210710679785922,-3.773122412139521,-3.8409332300168844,-3.90584855761723,-3.9359941396945155,-3.960780974607863,-3.9728681202870773,-3.9550091199988575,-3.928120912675138,-3.895317905261849,-3.9106766193318783,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1500.0,-3.1494220023168285,-3.4565002006538914,-3.6211646886436473,-3.7639095021138176,-3.8539895769577437,-3.9133651264246168,-3.933825406105926,-3.9648877284539203,-3.971582601407188,-3.977855735400978,-3.9718283544197357,-3.9489937695440513,-3.9210773721738548,-3.939756234973348,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1600.0,-3.139767101048707,-3.4433203600470645,-3.6267036850089007,-3.7605017786937998,-3.8401425224697063,-3.901782043959281,-3.936179692382812,-3.960803590559595,-3.975330522110171,-3.9892969525849873,-3.991926512826343,-3.9846642606497387,-3.964548107097418,-3.9461342893081026,-3.9308589517420485,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1700.0,-3.1327385500181135,-3.4396379046556977,-3.6202859116608885,-3.7589277449390766,-3.85586154574627,-3.897781824195342,-3.933065185854382,-3.9652556212787067,-3.985503140951494,-3.9971594343178904,-3.998405112181427,-3.991834620472872,-3.989755110774012,-3.9798330464027365,-3.9689531336528927,-3.9613377909563923,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1800.0,-3.126427561062674,-3.4393885547903293,-3.6063022580486983,-3.7431088968397335,-3.836380666486573,-3.893377108087646,-3.9329343340429133,-3.9640556859214433,-3.9779319186540736,-3.993715519203714,-4.007272699377467,-4.00835150462699,-4.002885151525957,-3.9938750724507517,-3.9784754389398427,-3.970572307564126,-3.8970648612745697,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1900.0,-3.126307857328364,-3.438331359021536,-3.5994753064176503,-3.749394222482654,-3.8212858927651085,-3.889753277757107,-3.917371537035664,-3.9450116786459546,-3.982922224262354,-3.9997854283761702,-3.998994329470574,-4.010193582470972,-4.006278320890719,-4.0047466449855165,-4.0008644625910375,-3.987627062408183,-3.9351400198196758,-3.9732252525755594,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2000.0,-3.1217194815053526,-3.4243364490850414,-3.6053985201275713,-3.7502837068088937,-3.8244010789078757,-3.887245288000298,-3.92201920565545,-3.9603401349698095,-3.98063132846278,-3.988400050527697,-4.011570998181174,-4.018074058567074,-4.019200520594673,-4.020572840096281,-4.016249601812665,-4.008997165623927,-3.9916550167080596,-3.9765444105120995,-3.9853364157322906,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2100.0,-3.103442216957611,-3.4077386536873235,-3.5860849992043926,-3.725405498878854,-3.8145072912534568,-3.8646815905881438,-3.9045553345010253,-3.9501267103926394,-3.9576786581540264,-3.965774321009094,-3.982523652085421,-3.9958919970846747,-3.992409106623553,-3.9939952660480706,-4.008442817713198,-4.0003729684784,-3.9870661592949377,-3.988856387108115,-3.9988435342007906,-3.992162167317028,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2200.0,-3.0768396432162595,-3.395940388452744,-3.576248866136968,-3.7074366216132333,-3.8011820311733757,-3.8640805927560637,-3.90538003601135,-3.9320347230813484,-3.952672618300077,-3.9699035424978715,-3.976849333811181,-3.9800548117895698,-3.9887608075909746,-4.0074057012524085,-4.003376835258996,-3.997368958799164,-3.990380648794155,-4.001678477324599,-3.9910750166468825,-3.989295254537213,-4.001686432314173,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2300.0,-3.082537325704751,-3.399858802764061,-3.572680772705386,-3.71002139856846,-3.8020975806850106,-3.859944472101425,-3.9098104084462606,-3.937941078351629,-3.954062198975143,-3.9840197017026115,-3.9828870138516907,-3.9885301607158485,-4.005270113302775,-4.015972933926462,-4.013186074350388,-4.007614376066691,-4.002999024790402,-4.017377389408417,-4.0014863231770805,-4.004755097174398,-4.002821747103048,-4.002346972562965,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2400.0,-3.0838576435360214,-3.39804476317119,-3.5685415740456374,-3.7223512763768065,-3.8091756566989208,-3.8618607657325525,-3.8954945177869384,-3.9388839947866052,-3.9587648185637,-3.9650579204702114,-3.9910044505440605,-3.981715962487368,-4.008601675673842,-4.00711416842313,-4.009260486868043,-4.02060463473289,-4.013439407530928,-4.008349173530238,-4.010889390843796,-4.002194465086313,-4.0125835537408046,-4.009767862912623,-4.012109183486045,10.0,10.0,10.0,10.0,10.0,10.0
2500.0,-3.0901367058350884,-3.3944399957132934,-3.5749895704142434,-3.716427051821142,-3.8140065363115117,-3.874723317885406,-3.907460175825375,-3.9353212925462246,-3.95220087885983,-3.974051876180886,-3.986526830665738,-3.9946504777838756,-4.008385105131927,-4.013684905638772,-4.01995934437029,-4.0164416352868475,-4.028790270540029,-4.0208607262500955,-4.010874471641845,-4.015268812813287,-4.018374244214298,-4.016036826342249,-4.017603250659691,-4.014249318102246,10.0,10.0,10.0,10.0,10.0
2600.0,-3.0981804602267986,-3.3999634291012306,-3.567013165622871,-3.726055600221085,-3.8137249772170843,-3.8692678317092053,-3.9140736462114067,-3.9385308356428683,-3.958800816089648,-3.9748328735350626,-3.9935209567721044,-3.9981324632161104,-4.007503245987628,-4.009957035946962,-4.022173691840623,-4.020218980640678,-4.034850583657665,-4.021062380975972,-4.0175865227229295,-4.022134322728803,-4.027115954476326,-4.015225728687771,-4.025794518696922,-4.026505943968564,-4.024817995641223,10.0,10.0,10.0,10.0
2700.0,-3.089068145594826,-3.398334697058059,-3.569826616254298,-3.718504543273969,-3.8093027810994955,-3.8601381742606486,-3.9107491188073937,-3.9397192021458505,-3.9628460767076223,-3.975296345771743,-3.992947287369737,-4.002330498678697,-4.0109245399431765,-4.013880732089906,-4.023962715901356,-4.02770612169258,-4.028244497687038,-4.030281347180534,-4.026421038389183,-4.03241985605911,-4.033673077150464,-4.022889114863243,-4.032825086619555,-4.0276832489261665,-4.034748236248546,-3.7327663738033277,10.0,10.0,10.0
2800.0,-3.080140113131801,-3.3970160580074586,-3.572882657133977,-3.71097981561433,-3.8049029315627543,-3.8508552416239112,-3.907463212367699,-3.940962748826296,-3.9669054023539823,-3.9757997797142814,-3.9924905561062363,-4.006542904417506,-4.0143643054806155,-4.017789160611676,-4.025752039853969,-4.035087596214414,-4.021619858177681,-4.039348001987383,-4.035115837364269,-4.042506721609359,-4.040195041925537,-4.030432956832441,-4.039762147252245,-4.02888604158138,-4.044548400428756,-4.033796369467263,-4.045256538700768,10.0,10.0
2900.0,-3.0776777675681073,-3.402969990192516,-3.5757872109008626,-3.7150794446532123,-3.8045387998167657,-3.859135063782296,-3.9082428370877524,-3.9384176247962253,-3.967248657490688,-3.976473274989252,-3.9923954208553196,-4.008743894368638,-4.016929950787776,-4.021115402973535,-4.0273428026956575,-4.034945593018791,-4.029681544874056,-4.039111321954707,-4.040220230578106,-4.041585633401658,-4.04235311352683,-4.040204296020778,-4.0381952959393885,-4.037169341706005,-4.045137082763219,-4.039794423341967,-4.046878306351944,-3.7472831836640883,10.0
3000.0,-3.075843442414599,-3.4094220163676376,-3.5789277126934937,-3.719203253761089,-3.804213793188598,-3.8672960554745015,-3.9090353230006682,-3.935898286644305,-3.967723528730508,-3.977199330285763,-3.992405826639137,-4.0109445016015535,-4.019500017995263,-4.024430452056103,-4.028947159390779,-4.03480667399056,-4.0376512402220035,-4.038907268469573,-4.045289256565494,-4.04067124899631,-4.044504643986118,-4.0498364683809145,-4.036631453333628,-4.045306729286236,-4.045760094753691,-4.0457365236107075,-4.048573363248332,-4.0483131793276455,-4.046900768773085
##########################################
# bbH production, EW decay at HL-LHC data  
##########################################
-1.0,200.0,300.0,400.0,500.0,600.0,700.0,800.0,900.0,1000.0,1100.0,1200.0,1300.0,1400.0,1500.0,1600.0,1700.0,1800.0,1900.0,2000.0,2100.0,2200.0,2300.0,2400.0,2500.0,2600.0,2700.0,2800.0,2900.0,3000.0
300.0,-1.3614244506020472,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
400.0,-2.5724334271544778,-2.4609181961891906,-0.26501278619214985,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
500.0,-2.786013566736484,-2.951095533965539,-2.790232656653764,-1.5088086834704815,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
600.0,-2.8324774105994392,-3.091670602797322,-3.1690876447507588,-2.962468955526903,-2.4550632797440195,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
700.0,-2.8546827608996788,-3.1289615737166323,-3.262780793099942,-3.2683242299887825,-3.07993152443029,-2.7900613960754694,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
800.0,-2.8789600649670457,-3.1559587873604453,-3.289008479848782,-3.3815118982141694,-3.3465546093008074,-3.203959474630281,-3.035806000261269,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
900.0,-2.8524890445935553,-3.1726004556968452,-3.3143896199596705,-3.4141612337943714,-3.456801592957735,-3.4394456240928593,-3.263062176696248,-3.168779578391589,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1000.0,-2.8761334407962558,-3.1647180531948815,-3.3239720712537113,-3.453079127770065,-3.524260703459228,-3.5507663222724064,-3.4950934295337945,-3.3341877837674687,-3.2931649263633584,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1100.0,-2.871393724169169,-3.165844195795892,-3.3455806515885227,-3.4717271275274215,-3.5565374359248425,-3.6110552874204638,-3.6071506320749767,-3.5541581211706914,-3.399507074114255,-3.3813948876493,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1200.0,-2.867365210691314,-3.1666273051874487,-3.3466024310457,-3.4786563666109602,-3.558928323033356,-3.640901352066678,-3.6741771749336456,-3.670607763283417,-3.6046460746396862,-3.4596615873735277,-3.4586744784274477,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1300.0,-2.8546444848390053,-3.1660501654324165,-3.34230428347574,-3.457475805471985,-3.5944092955523876,-3.6588814597470827,-3.70002736619593,-3.721069807294084,-3.7161483077945583,-3.655979984774971,-3.5283406981922476,-3.4977741684555395,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1400.0,-2.856885946483925,-3.1595279993503103,-3.3454708694714568,-3.477721840575373,-3.5953889900202385,-3.65076625016404,-3.719230523084906,-3.7479740168408395,-3.769387526149638,-3.728996430182474,-3.6720979345286877,-3.5942114947853363,-3.596289487425481,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1500.0,-2.84964207587361,-3.150858830185884,-3.330992289700193,-3.4748102470359434,-3.6007499748480525,-3.680320228098469,-3.739308129912862,-3.7718506843421324,-3.7901157630739775,-3.775068452790629,-3.7507717741343947,-3.7147129511901995,-3.639273710956377,-3.640692458834482,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1600.0,-2.8552489750525827,-3.1594775088387967,-3.329066567031028,-3.4735527137791005,-3.5921217383809707,-3.67758965597242,-3.745586981353758,-3.7795081197315463,-3.8176787133395904,-3.8268980503757546,-3.808973579081294,-3.768685484007593,-3.741600122908986,-3.6907337409048946,-3.656535741915111,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1700.0,-2.848319947297293,-3.1557393487497034,-3.3264388430591194,-3.4840053658569445,-3.5956532306676685,-3.6934442194482613,-3.746058201661395,-3.7851967616973012,-3.817961581991782,-3.8386173160322135,-3.839533914567143,-3.831783969104938,-3.8104688030775615,-3.7608245286485245,-3.7254663376856088,-3.7374266045842086,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1800.0,-2.8324726086913756,-3.1617586623031877,-3.3285055948293962,-3.472989413895185,-3.59951857777237,-3.6919172094147865,-3.7579582968289484,-3.817108570808875,-3.83111036805673,-3.844784843622729,-3.861101973957346,-3.8508906065627744,-3.8429203881681273,-3.8216284426917535,-3.781811737421417,-3.751886157520285,-3.622143660605531,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1900.0,-2.8533330128704577,-3.154656527221331,-3.3193994400840845,-3.4784235854507104,-3.596550017292399,-3.698990815186248,-3.7646728789479758,-3.810511430241276,-3.8206104651409842,-3.8662525274980255,-3.8751095554023176,-3.8802749196752035,-3.87262031284404,-3.851564688573219,-3.849035276897981,-3.8195903160108333,-3.7144367272234633,-3.758707943000649,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2000.0,-2.834721399281073,-3.15025615037829,-3.3230348509890506,-3.4755923409228227,-3.604447055520082,-3.6970709706436087,-3.7684717607173854,-3.800017225553639,-3.85184769677501,-3.872622519342379,-3.8867514833538017,-3.898110340577741,-3.883248870284948,-3.887199100947868,-3.883754433321763,-3.862251911445826,-3.8010525397376687,-3.7761075690881,-3.7775117458037974,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2100.0,-2.828209021085503,-3.1111088655052916,-3.297843906613936,-3.4551019114297112,-3.570120795795941,-3.677610410924908,-3.7455264078469246,-3.7778424225248344,-3.8173227188750167,-3.837928393259824,-3.854763155035858,-3.875066379860731,-3.876712073249983,-3.8827175093676676,-3.863447539077312,-3.8565424257319694,-3.8506934539917714,-3.811607298387491,-3.8060666268333216,-3.8025918488887145,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2200.0,-2.8252271650100726,-3.123840706692933,-3.3061243399390676,-3.4627073742021035,-3.5871412869788473,-3.655943431020894,-3.7483387193273887,-3.7867287048391143,-3.8324362927038615,-3.849528880108214,-3.865652225019819,-3.879176143367278,-3.884181545914821,-3.896124381203155,-3.8859943659243976,-3.8799728782991805,-3.8717068012740947,-3.8579281733042827,-3.83076202467026,-3.834265535369584,-3.8201215516724205,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2300.0,-2.842174568292489,-3.1182454204809504,-3.3006057644791005,-3.4511213640502962,-3.5766047399538716,-3.663545324436531,-3.7276041717523634,-3.7906150752735406,-3.821987856737744,-3.851210504029777,-3.8712981855768667,-3.887372264842206,-3.8950780311579387,-3.9110788911926786,-3.9080861486084606,-3.890250903628147,-3.899072637940389,-3.8790615886802273,-3.864048135732466,-3.84554063726816,-3.8423264201348437,-3.833914936218129,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2400.0,-2.8306750974704524,-3.1152561268463783,-3.305640107092833,-3.45188060090652,-3.5803692983358495,-3.6751609597977533,-3.7446492447789894,-3.7753184236978594,-3.8342264974487037,-3.849870286865266,-3.870702919502277,-3.8905080919632673,-3.8980919441411426,-3.9107695913733536,-3.9017129938818504,-3.9081418421293512,-3.9081569290983724,-3.89887888775071,-3.875025500614647,-3.8815501104103887,-3.871702216338606,-3.8561969956429727,-3.8402041357666024,10.0,10.0,10.0,10.0,10.0,10.0
2500.0,-2.8128695344775583,-3.099199930638283,-3.284655599909713,-3.452148391928313,-3.5784947462171064,-3.683151775375741,-3.7381735743206073,-3.8026002833199923,-3.826561579846179,-3.858283215681118,-3.881715483732545,-3.8935204067920153,-3.9143847145443504,-3.929367645491501,-3.93045341353238,-3.932227130796016,-3.92654148837883,-3.90809937299102,-3.911405194021693,-3.902638289647938,-3.897123221536389,-3.8867704828888625,-3.8691279854543312,-3.8646247397096656,10.0,10.0,10.0,10.0,10.0
2600.0,-2.8155907486649077,-3.1289230903804452,-3.2949857343811115,-3.4593561966457593,-3.5679942308973027,-3.6692093189033317,-3.7312933594634967,-3.7841386476647316,-3.8321154611761483,-3.85789336901331,-3.885592782137808,-3.905496901747498,-3.9077630787895545,-3.935727365834928,-3.936801588813751,-3.9414642530371102,-3.941347309196308,-3.9344007377014467,-3.9242653250891943,-3.9190769776343086,-3.9059322446514906,-3.904320932339876,-3.890262405928111,-3.877147695481788,-3.882436599102116,10.0,10.0,10.0,10.0
2700.0,-2.8207218324625107,-3.1203021830699207,-3.2881975548177893,-3.45251116352998,-3.5659293270923684,-3.6684252099257373,-3.7326752009550876,-3.7863817296530984,-3.832762168539727,-3.862471455044705,-3.888631036394172,-3.909252055393592,-3.9129419908143097,-3.9346042613850476,-3.942213333824057,-3.941021360272382,-3.94519845123266,-3.944111824063813,-3.9365516901848627,-3.936265225805379,-3.925656002086468,-3.9228139378197886,-3.9054267437239827,-3.8998131092455663,-3.894020036907843,-3.6004241884899812,10.0,10.0,10.0
2800.0,-2.8276318891836216,-3.113862337570315,-3.282377272416893,-3.446078024097692,-3.564379478036571,-3.668058394501525,-3.734361271205551,-3.788809992758927,-3.8335160368322145,-3.867083227266025,-3.891929529670323,-3.913065029919524,-3.918133208236837,-3.9337228522977163,-3.947614421294892,-3.9406588716033553,-3.949765225370249,-3.953745625770967,-3.9485712381039133,-3.952991305218978,-3.9448784506713928,-3.9407930848512946,-3.920230663435973,-3.921691994393033,-3.9054822366822686,-3.9014541841538892,-3.9022504284222896,10.0,10.0
2900.0,-2.8245896963169983,-3.1161262645357435,-3.294537404331032,-3.455060766266513,-3.5756125248642276,-3.6759559167296314,-3.7325331295658732,-3.793786582091492,-3.8389366149694135,-3.8732542295951555,-3.8937826424801796,-3.909546989293305,-3.92156870294035,-3.935473411868027,-3.9513977605665174,-3.947914917075404,-3.95591453567636,-3.9624937999740877,-3.959098653995859,-3.9590943710154285,-3.9541950437374775,-3.951643860022298,-3.936713921238045,-3.9363419118178276,-3.925338371663531,-3.9175558418071628,-3.9138118205832875,-3.6248680256532904,10.0
3000.0,-2.824411706891301,-3.1198249446015014,-3.3070168496439556,-3.464576923882519,-3.5869758913867043,-3.684467060206867,-3.7308146025545113,-3.798836193331205,-3.844474545295113,-3.8794359884104055,-3.895752634781873,-3.9060988943659622,-3.925016221104522,-3.9372921639586145,-3.9552069566130044,-3.955173231246404,-3.962251168125076,-3.9711710419506168,-3.9694091455473846,-3.9651822397066496,-3.9633849464566784,-3.9625622542571644,-3.9527891081135174,-3.9506269525628537,-3.9445131622352365,-3.9332044908443597,-3.925242788008106,-3.9258980213176615,-3.918440881641787
##########################################
# bbH production, NW decay at HL-LHC data  
##########################################
-1.0,200.0,300.0,400.0,500.0,600.0,700.0,800.0,900.0,1000.0,1100.0,1200.0,1300.0,1400.0,1500.0,1600.0,1700.0,1800.0,1900.0,2000.0,2100.0,2200.0,2300.0,2400.0,2500.0,2600.0,2700.0,2800.0,2900.0,3000.0
300.0,-1.7401103823935946,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
400.0,-2.9307447475334656,-2.3257617170809524,-0.839083208866628,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
500.0,-3.1588332842553895,-3.0608509636442,-2.430540538230703,-1.0695961211284937,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
600.0,-3.3222022658538863,-3.3050385740100787,-3.077902688032752,-2.457385739854309,-1.8720150684418235,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
700.0,-3.395480153086194,-3.4578100836779906,-3.3034093509737996,-3.0584879886540546,-2.4889565181414715,-2.316493698291864,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
800.0,-3.5340562730449707,-3.551633743689417,-3.4452361969244727,-3.2797173487001676,-3.028494483624767,-2.4944617274754206,-2.5980301265315875,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
900.0,-3.604909622695038,-3.6550933364167673,-3.549720198147542,-3.4246027381338093,-3.254014533934069,-3.0187573613900773,-2.5437841049972314,-2.7455685124445823,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1000.0,-3.6653353685648487,-3.770513331775347,-3.664421394162552,-3.5324956231409788,-3.4098407732302416,-3.2571934241580043,-3.0203176339004876,-2.6438527682308632,-2.8733422212876487,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1100.0,-3.703353083016724,-3.820698762259671,-3.736307568143765,-3.659708288109743,-3.5386606504634646,-3.3979351711178465,-3.2437134501396363,-3.009956016804782,-2.7255015182430244,-2.989599490296677,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1200.0,-3.7223229522230823,-3.8596632305231386,-3.8330571652577072,-3.744696797218252,-3.6429089837820245,-3.519657325967454,-3.3786815399043575,-3.2513834496513607,-3.0356701664646044,-2.793063069579211,-3.0400909543193078,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1300.0,-3.7378039504404077,-3.8833349996790623,-3.853140072127143,-3.8191777673335876,-3.7357196869135114,-3.6412492144776745,-3.5207658718905415,-3.399435650061834,-3.2496292017353494,-3.035565881794999,-2.8973323846554027,-3.07750733244904,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1400.0,-3.7674264255875465,-3.9129635963700617,-3.8922543662203966,-3.8627990365653666,-3.8069146541586476,-3.731627877460975,-3.6295012684368366,-3.534624865745494,-3.3939704528053465,-3.2321236227862546,-3.0497067630203927,-2.9663563052961504,-3.158706822431966,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1500.0,-3.7690130213310886,-3.9381127734267976,-3.92805735679996,-3.894680367700046,-3.8492240623320506,-3.796583920836717,-3.734210769548496,-3.6322985163650663,-3.5117446652691346,-3.3830452414478223,-3.242082054731864,-3.1118921632342866,-3.0882082939794078,-3.188211889019325,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1600.0,-3.7863331368160473,-3.9592032686656777,-3.940539242147721,-3.9282598772853,-3.8927706915703824,-3.8550776685908894,-3.78472456807468,-3.7195751690107945,-3.6173425834712907,-3.532292239666394,-3.4104162119765364,-3.269806522891756,-3.1484600716332456,-3.118443948590407,-3.25689771713495,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1700.0,-3.7909407796951555,-3.9688655245337587,-3.9797224268867053,-3.9520967013582933,-3.9279320835944214,-3.892681214739326,-3.8372649395518175,-3.7828567577464542,-3.719327201251269,-3.6381446949155243,-3.503807793652189,-3.4095295471625895,-3.2846118703037623,-3.168930109131841,-3.12770132478208,-2.8727435815580167,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1800.0,-3.791175357445415,-3.9726601031662936,-3.9869163432559667,-3.9755274333267234,-3.941665154439761,-3.9145653067909585,-3.8819527012773802,-3.8439664230838346,-3.7717802492583603,-3.6945678971686595,-3.6353242218437543,-3.532047271069875,-3.4143697897973144,-3.294357275319756,-3.1892301540303687,-2.9578186646720903,-3.3280215915483624,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1900.0,-3.8019684566972765,-3.9824607356182975,-4.000357707953157,-3.9908251473179375,-3.962862728933764,-3.939701695214417,-3.905244194297335,-3.870469763824429,-3.8250049494757876,-3.7688971226450505,-3.7082650335817147,-3.6308014027650564,-3.528907988988532,-3.4134780805639005,-3.302828824172178,-3.0909344383297315,-3.307760726489331,-3.3827786499866708,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2000.0,-3.8076822172630087,-3.996720243586589,-4.020295495579793,-4.009944813262665,-3.9976767909079385,-3.9673543339484967,-3.948671430349091,-3.9075333036723205,-3.8708043926368227,-3.832723747583121,-3.7766065760312677,-3.7034131456122,-3.650003902839987,-3.528375126171711,-3.438693014512431,-3.283209388787185,-3.3058212544515273,-3.369955258395645,-3.432514586719325,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2100.0,-3.7810788424360093,-3.982140324909175,-3.9998509433872815,-3.9891806904717066,-3.972433273525827,-3.9501505611645698,-3.933305421665001,-3.9064330559900786,-3.874789449983786,-3.8369287386435067,-3.8049305897099366,-3.7336132558487103,-3.6856818247409278,-3.608277225045941,-3.5166341294280365,-3.443424577666263,-3.3798325507184472,-3.3754381352274763,-3.4182150668445654,-3.479324482568884,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2200.0,-3.7886070175250683,-3.988667448073729,-4.005737988680963,-4.011876103590653,-3.9934884319170267,-3.976710279494478,-3.9518037290024792,-3.9262364246958046,-3.9017840935879256,-3.865276097978552,-3.8459206328909112,-3.791337698456173,-3.753444317476021,-3.6952070887069604,-3.6236050746885646,-3.5434860047706236,-3.475406406787029,-3.428784916797409,-3.4243790793562474,-3.463754664804974,-3.521434801320394,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2300.0,-3.7879020915946437,-3.9874066233386536,-4.015983955851529,-4.006035718569693,-4.006155961055968,-3.9802851922536004,-3.975511401170149,-3.9413310581781382,-3.925474099272336,-3.913863940252706,-3.8594167806474604,-3.8368720878267006,-3.7857800910147352,-3.7338638431908744,-3.692933214530441,-3.6329774630453926,-3.572539759490951,-3.4924250990488024,-3.4683672042221767,-3.4734040046695105,-3.507097448969707,-3.5383453879000335,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2400.0,-3.780698580980404,-3.9969798127476945,-4.018074432269427,-4.025114519429003,-3.999480971319911,-3.9979478180609966,-3.9780553862883283,-3.9590309839766253,-3.9422593791431426,-3.925639649638,-3.897384264136745,-3.8711943091367678,-3.8325694351508726,-3.79436027313237,-3.7519051049301284,-3.70842826704679,-3.630517942951496,-3.5515624679409314,-3.517603314794653,-3.4921410471877232,-3.4913040975985288,-3.5305956626558546,-3.5593909914974398,10.0,10.0,10.0,10.0,10.0,10.0
2500.0,-3.7811197284591285,-3.99784077998195,-4.030871469474169,-4.037182450445468,-4.020885513515756,-4.009302975333974,-4.00320878437584,-3.983600691249365,-3.9631129812910393,-3.9502349369629344,-3.9159873354048687,-3.9064919012661417,-3.873826779084183,-3.8461802374711715,-3.7872111928702354,-3.7511377077136254,-3.7202529777851403,-3.643415292441835,-3.596990850609321,-3.5400091118571644,-3.5372833041664924,-3.5437462751256876,-3.5725014567004734,-3.593098363198544,10.0,10.0,10.0,10.0,10.0
2600.0,-3.793601915342248,-4.005211052325858,-4.036828232677795,-4.03871299351889,-4.034545201137826,-4.020784013201571,-4.002870492641566,-3.9910913244668627,-3.977561896614375,-3.9645214703320675,-3.949555399097739,-3.9204512753177614,-3.8939110576587863,-3.8762354020215284,-3.8364012973793917,-3.798903114382101,-3.7538274541212093,-3.703933416190009,-3.666273515521963,-3.618035354318413,-3.579597647744657,-3.577909330249256,-3.596545134723538,-3.628326555808073,-3.6356219177874722,10.0,10.0,10.0,10.0
2700.0,-3.7961851520621237,-4.002068146166724,-4.036724409601935,-4.046234349846215,-4.044508075042804,-4.0283837373158065,-4.014188931540519,-4.002326731799908,-3.9953620947710875,-3.9777763993802124,-3.9573185159423665,-3.9335841292129,-3.9156350268647753,-3.8982479281136695,-3.8619813227987745,-3.8380595194633838,-3.7955936782125166,-3.747269622102871,-3.720563708604078,-3.672362183811866,-3.639222390964547,-3.6173325956056788,-3.6225966868079937,-3.6324878221730046,-3.642265450753525,-3.36753968631463,10.0,10.0,10.0
2800.0,-3.7988739360336488,-3.999061174839401,-4.03674554864221,-4.0537335863727195,-4.054338187199993,-4.035892539769741,-4.0253035737616765,-4.013347310015667,-4.012620860971737,-3.9907627546825473,-3.965087617701372,-3.9465860182957107,-3.936863976767508,-3.919591029414362,-3.886615756444579,-3.8746759459276854,-3.8345456700296845,-3.78757118028105,-3.7705964317533263,-3.7222757571871017,-3.6930753687481674,-3.654029644806961,-3.647899987344653,-3.637332184200393,-3.6491149439453063,-3.668569681978563,-3.680860590707953,10.0,10.0
2900.0,-3.8011347883968414,-4.0042686055991625,-4.044061395885562,-4.056049603618911,-4.050372208197198,-4.042456365280803,-4.033570203902458,-4.025231579781368,-4.017944742178585,-4.000218533438412,-3.978711887733039,-3.9697809009866982,-3.952792703202168,-3.9394980809007736,-3.908675759352857,-3.8981742156985417,-3.858578275280676,-3.8376869861719287,-3.805729971952489,-3.7691644091961902,-3.7383631832074684,-3.701087354818734,-3.6804203347680886,-3.6670802731006154,-3.6736350853150883,-3.6837318814739604,-3.687671408081266,-3.4263976647979253,10.0
3000.0,-3.803538677873741,-4.00954038448526,-4.05136189185092,-4.058436445027667,-4.0464549651394055,-4.048981313181583,-4.041760762933115,-4.036914818283073,-4.023310995421565,-4.00968936467789,-3.9920827714811904,-3.9920037234981915,-3.968306928640418,-3.9588696748816785,-3.929843431109739,-3.920671951692277,-3.8817192293240996,-3.8834977588424278,-3.838767584936017,-3.8123383058908007,-3.780161152201716,-3.7444647133110656,-3.7114240725182515,-3.695427842062206,-3.697250735562651,-3.698690245769277,-3.694675301341694,-3.7274276604619136,-3.736429260779474
##########################################
# bbH production, 34 decay at HL-LHC data  
##########################################
-1.0,200.0,300.0,400.0,500.0,600.0,700.0,800.0,900.0,1000.0,1100.0,1200.0,1300.0,1400.0,1500.0,1600.0,1700.0,1800.0,1900.0,2000.0,2100.0,2200.0,2300.0,2400.0,2500.0,2600.0,2700.0,2800.0,2900.0,3000.0
300.0,-2.923677141451494,-2.597323908947429,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
400.0,-3.086487686360066,-3.1273000533220765,-2.601218497500105,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
500.0,-3.4268765627145954,-3.49736355067053,-3.5136230655879297,-3.1566751152073858,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
600.0,-3.463704054732672,-3.5163730314081043,-3.563996577653637,-3.549633721214469,-3.2900386856577666,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
700.0,-3.4895645071076684,-3.5564513131920203,-3.5604563579508532,-3.585976264439415,-3.574976313623242,-3.43776537647299,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
800.0,-3.5080482681033947,-3.572625621553115,-3.600027001492053,-3.615923873954671,-3.6186243742774367,-3.6133675272007766,-3.517789443285499,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
900.0,-3.5187711891028814,-3.57564919411808,-3.599336435085416,-3.6133214803896037,-3.639362872321463,-3.624837485085659,-3.611659613975523,-3.5639184138355993,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1000.0,-3.5197223125101784,-3.572162110604439,-3.588470453944089,-3.6199579563270428,-3.6334076110517572,-3.632580144814526,-3.629370495016448,-3.6089217606109005,-3.583661862214788,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1100.0,-3.519564948350781,-3.56262403503973,-3.585036111185112,-3.5975348843562536,-3.6308554908841635,-3.6506273370059765,-3.6405224063022485,-3.624132780021061,-3.599136770400405,-3.5800074352235094,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1200.0,-3.511451184539,-3.556538309320638,-3.5798037684587243,-3.595472235987005,-3.6243895762957665,-3.639044186069028,-3.640106930298898,-3.6466126424350733,-3.6272195429664293,-3.595092278472857,-3.602796951969246,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1300.0,-3.4926378269430987,-3.5334637260184394,-3.557742164469614,-3.590360887954737,-3.6082570001181873,-3.618374470168507,-3.6278523437815355,-3.6310186002138987,-3.630846196949515,-3.612066929451878,-3.591139468315878,-3.585508490640051,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1400.0,-3.487870890810589,-3.5291706840644723,-3.5511376578774305,-3.574103166360972,-3.5835474820370563,-3.592947179811517,-3.6152265565559194,-3.6115241997656113,-3.6199732421336814,-3.5998920083068233,-3.60436696053136,-3.5868552593884853,-3.581895936186555,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1500.0,-3.4814221910053775,-3.51610100795741,-3.5375214354943756,-3.548092568936388,-3.562641649724642,-3.5732798760549156,-3.5877731751441044,-3.5992475007039184,-3.611947362803074,-3.6023927644244047,-3.5964968276144016,-3.585470286341121,-3.564030456567162,-3.567513717561364,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1600.0,-3.4864523074374327,-3.5175247561147223,-3.5309371010959474,-3.545204691058078,-3.5521353275646197,-3.5678463906898323,-3.5880982496071203,-3.5826609536523812,-3.59507646289459,-3.5969558614773405,-3.5911840595878246,-3.582718386323203,-3.568003908520525,-3.570477509523158,-3.5725227679902902,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1700.0,-3.4705852445057115,-3.5041076756841236,-3.5349597421944354,-3.5392839487435834,-3.5493695670245695,-3.5693025000886776,-3.565483058782773,-3.5799257041773607,-3.5922835753673232,-3.585777131850059,-3.5767342935193147,-3.5870218012633286,-3.5842149581270637,-3.574526754238393,-3.5743983239200943,-3.5698677812423933,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1800.0,-3.494464211265893,-3.5241442562820073,-3.5348016742576998,-3.5457290310435505,-3.552578227026147,-3.566862978650265,-3.5726397969158405,-3.5786627662610364,-3.574891141625391,-3.5878906515968074,-3.579937375059453,-3.582251101779171,-3.575392114398406,-3.57496791686481,-3.5683317132056547,-3.562282047881543,-3.5472073324939717,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
1900.0,-3.4917192718335137,-3.518599730634354,-3.5346834100081725,-3.5450835109970686,-3.556402584453616,-3.565887700754708,-3.5737673887137222,-3.57434705423186,-3.58016674506572,-3.573320561538665,-3.5822531469517163,-3.5784966942471845,-3.5744701754959674,-3.582307216589946,-3.5680406846896755,-3.5709013185484353,-3.552192828646548,-3.5595140703551693,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2000.0,-3.4987706677965513,-3.5275263703160418,-3.553193766109351,-3.5671954815615265,-3.5677149634906056,-3.5765552034835166,-3.5801112174015874,-3.5813597543029605,-3.5910200428789247,-3.582431816504955,-3.5828236650529575,-3.5843906502631264,-3.5843315491881818,-3.5793017787411596,-3.574209140379533,-3.582986446868875,-3.5657977067425524,-3.5537167238527467,-3.5595686916139524,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2100.0,-3.49286489137079,-3.5197265572159644,-3.5353263980018204,-3.54524482008817,-3.5530871368768597,-3.5659327125239018,-3.5673210277661207,-3.5695543447516282,-3.576431473024453,-3.5692226331892796,-3.572707137628824,-3.5683444083543066,-3.56648543375234,-3.57215251322921,-3.563057224760888,-3.5637239212313303,-3.5700547576727004,-3.561258005128681,-3.5601391306725616,-3.563053410385827,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2200.0,-3.5052671154693718,-3.5415378547695333,-3.557124323786029,-3.5624838556954788,-3.5674774387725683,-3.5726824183735086,-3.5785997009356576,-3.579205952493947,-3.5803865421482515,-3.585876928321559,-3.5762402036080094,-3.5764137815027297,-3.5826123489199624,-3.5815887884800004,-3.577312041874254,-3.578297683240428,-3.580096498320755,-3.5710753980902776,-3.5790114211972046,-3.570072966816858,-3.570108337242165,10.0,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2300.0,-3.5105349630945892,-3.547499509416934,-3.5558372149735327,-3.5648525190713833,-3.5786084847989517,-3.5781063646399103,-3.5816791039442104,-3.581115593306655,-3.5850243202839165,-3.583109052198174,-3.578401842707012,-3.5807682260310605,-3.5855427469473566,-3.5833785436743533,-3.577625715856586,-3.575924774228628,-3.582661174882338,-3.570223684105307,-3.588363876025064,-3.5759654614930088,-3.580048143467418,-3.5833297568070397,10.0,10.0,10.0,10.0,10.0,10.0,10.0
2400.0,-3.537461060517956,-3.5583614810982813,-3.5756501007457957,-3.578113970801522,-3.5915348571980705,-3.5990348800646403,-3.603356529279896,-3.5992670100717934,-3.5948325973561746,-3.597500427628432,-3.600238702003293,-3.5971376042731618,-3.600228437877732,-3.5908370485040395,-3.597616128047536,-3.5940978516751216,-3.5952464968385396,-3.5842913775152647,-3.5934428990830907,-3.5875874119177906,-3.5857176372804056,-3.5922775082158167,-3.593108632810001,10.0,10.0,10.0,10.0,10.0,10.0
2500.0,-3.546124151139302,-3.560175413424835,-3.5724481885556285,-3.589367904585111,-3.5919011405005197,-3.5989930931672856,-3.6047392025770706,-3.6075137252945817,-3.604050341023544,-3.606538774146721,-3.6100113248095607,-3.603522772229453,-3.5953987469775717,-3.596913044302193,-3.6123111803733208,-3.59957055012006,-3.605485401025764,-3.6013165267865,-3.599070213189827,-3.589019835359788,-3.6015187333194394,-3.587275639576835,-3.5988102208817407,-3.5897087005381536,10.0,10.0,10.0,10.0,10.0
2600.0,-3.5403409745760874,-3.5652489405688614,-3.5750200378118744,-3.588300335339334,-3.5982505863023095,-3.601875541769734,-3.6028907966572525,-3.6070471659888494,-3.612741906015311,-3.609570869765977,-3.617973058398207,-3.610725506865685,-3.6146354261812004,-3.6136189616589793,-3.6008028892008674,-3.604474667603324,-3.6033356379785872,-3.6037851981851503,-3.6035140145078834,-3.598276259617787,-3.6021823435893925,-3.5964597283410247,-3.6028078674740853,-3.596110302103795,-3.595554897144508,10.0,10.0,10.0,10.0
2700.0,-3.544157434455134,-3.5711808095864153,-3.5796406155800153,-3.5949679447590883,-3.604198529057216,-3.6061780469101916,-3.6104191511875947,-3.6103764775519016,-3.617252560570907,-3.6169677356926027,-3.618151089869671,-3.6144478144907897,-3.6152826639217275,-3.6171070653834,-3.6073917879373685,-3.610642766320028,-3.606452465759979,-3.6053182620993516,-3.6107201456780627,-3.603919151455579,-3.6064388784744836,-3.6060284656565815,-3.6073316286791166,-3.600692743657074,-3.5990866807893185,-3.3011431988466184,10.0,10.0,10.0
2800.0,-3.548188522717574,-3.5774917382342974,-3.584570301468516,-3.6018232416042455,-3.6105011919236643,-3.6105773268455343,-3.618100791836115,-3.614081807004592,-3.622157104462948,-3.624637006413717,-3.618815277225025,-3.618796604928428,-3.616483015561337,-3.6210005498592053,-3.614359648697925,-3.61788273439398,-3.6104250440793195,-3.607667104979286,-3.618463615182033,-3.6102922303101828,-3.6112850490111006,-3.616025594946622,-3.612251269890081,-3.605744914930962,-3.6030676515482476,-3.6021731945099975,-3.602218364453372,10.0,10.0
2900.0,-3.5582637609918284,-3.579351176083649,-3.5921016802227204,-3.6098667073805517,-3.616548626546139,-3.6179356111477876,-3.6219132772977627,-3.621911824372392,-3.6293336614709437,-3.630266284237,-3.628205284411286,-3.627355145269076,-3.6277471792692495,-3.6311483276341447,-3.6227636325889967,-3.6246500703547055,-3.618818479184541,-3.615483741681781,-3.6231894880966027,-3.619406248997006,-3.6168371449994448,-3.622066395338884,-3.6161920928131996,-3.6106391880890443,-3.611195446412151,-3.6126721489478437,-3.6136297767962486,-3.317713611804849,10.0
3000.0,-3.568374964588184,-3.5813110788392084,-3.5996305181655353,-3.6180262755081043,-3.622817627946152,-3.6255801781521884,-3.6259815629357752,-3.6301287123864614,-3.6367096344734247,-3.6362139311262918,-3.6379190371028964,-3.6361852657301115,-3.63914975425524,-3.641603397408042,-3.631434635363489,-3.631848509021987,-3.627551611852575,-3.6234999515799644,-3.628101744547104,-3.6289554453705026,-3.622903526697057,-3.628292368189768,-3.620637710286095,-3.6156310812159203,-3.619681393688963,-3.6233572264833667,-3.625525429175185,-3.6187436074681947,-3.620035407529897

